The Benefit of Sex in Noisy Evolutionary Search

The benefit of sexual recombination is one of the most fundamental questions both in population genetics and evolutionary computation. It is widely believed that recombination helps solving difficult optimization problems. We present the first result, which rigorously proves that it is beneficial to use sexual recombination in an uncertain environment with a noisy fitness function. For this, we model sexual recombination with a simple estimation of distribution algorithm called the Compact Genetic Algorithm (cGA), which we compare with the classical $\mu+1$ EA. For a simple noisy fitness function with additive Gaussian posterior noise $\mathcal{N}(0,\sigma^2)$, we prove that the mutation-only $\mu+1$ EA typically cannot handle noise in polynomial time for $\sigma^2$ large enough while the cGA runs in polynomial time as long as the population size is not too small. This shows that in this uncertain environment sexual recombination is provably beneficial. We observe the same behavior in a small empirical study.

==> experiments/Boxplots/n=100CGAFPBoxplot.txt <==
x lw lq med uq uw
0 918 1072 1104 1178 9322
2 1578 2078 2158 2230 2406
4 3048 4094 4296 4442 5056
8 7636 8590 8860 9186 9788
16 16462 19048 19914 20410 21978
32 40846 43626 45884 47478 52186
64 95024 111730 114474 117804 126154
128 238550 277264 288136 297386 318014
256 659694 731406 761040 785006 844034
512 1.77735e+06 1.9684e+06 2.04724e+06 2.12886e+06 2.30663e+06
1024 4.91036e+06 5.35708e+06 5.53049e+06 5.68787e+06 5.97588e+06
2048 1.2065e+07 1.44656e+07 1.50268e+07 1.55909e+07 1.62041e+07
4096 3.27945e+07 3.90808e+07 4.03686e+07 4.15234e+07 4.38825e+07
8192 9.08915e+07 1.06564e+08 1.10883e+08 1.13998e+08 1.19273e+08
16384 2.34112e+08 2.92036e+08 3.01674e+08 3.08229e+08 3.21358e+08


==> experiments/Boxplots/n=100MuPlusOneEAFPBoxplot.txt <==
x lw lq med uq uw
0 3318 34835 38035 40235 115317
2 12396 38185 41810 47360 138739
4 35110 40610 44535 115268 141091
8 36285 45560 114435 127714 180095
16 39085 119433 131438 144668 206359
32 40835 137122 148735 167012 208417
64 130507 158535 185828 210524 725389
128 154223 222186 573579 679884 1.01922e+06
256 231790 803859 947214 1.10577e+06 1.67064e+06
512 792364 1.60604e+06 4.23388e+06 5.38636e+06 1.03952e+07
1024 1.43523e+06 2.12117e+07 2.95147e+07 4.55441e+07 1.86437e+08
2048 2.80849e+07 3.4952e+08 7.51719e+08 1e+09 1e+09


==> experiments/Boxplots/n=100NoiseObliviousCGAFPBoxplot.txt <==
x lw lq med uq uw
0 4632 20106 20168 20222 83248
2 4790 20188 20292 20370 83524
4 4920 20322 20404 20532 83776
8 20300 20510 20598 20872 84084
16 5074 20922 83666 84214 355790
32 20842 84566 84904 85184 357000
64 85360 86172 86704 87724 360012
128 86928 89502 361302 362556 1.53044e+06
256 90266 366598 367830 370202 1.53801e+06
512 370568 377372 1.54485e+06 1.55165e+06 1.5604e+06
1024 377392 1.56726e+06 1.57247e+06 1.58092e+06 6.58816e+06
2048 1.58822e+06 1.6089e+06 6.60885e+06 6.62934e+06 2.78658e+07
4096 1.6293e+06 6.68236e+06 6.70522e+06 6.72654e+06 2.80261e+07
8192 1.67574e+06 6.84707e+06 2.81484e+07 2.81868e+07 2.83205e+07
16384 6.99949e+06 2.84302e+07 2.85099e+07 2.85882e+07 1.19221e+08


==> experiments/Boxplots/n=100NoiseObliviousRLSFPBoxplot.txt <==
x lw lq med uq uw
0 1332 2034 2496 3036 10692
2 65890 153678 161238 180012 403158
4 133140 303618 329070 356790 746130
8 201558 609546 674562 734538 1.44669e+06
16 607530 1.24912e+06 1.33379e+06 1.47391e+06 2.78221e+06
32 1.20275e+06 2.4674e+06 2.70149e+06 2.95576e+06 5.40561e+06
64 2.51987e+06 4.95762e+06 5.27242e+06 5.89397e+06 2.24614e+07
128 4.75985e+06 6.98369e+06 1.06815e+07 1.15454e+07 2.17186e+07
256 1.0738e+07 2.0556e+07 2.17671e+07 2.40762e+07 4.19044e+07
512 2.01846e+07 3.88361e+07 4.41006e+07 4.85255e+07 8.64765e+07
1024 4.02572e+07 8.04042e+07 8.64119e+07 9.55848e+07 1.92353e+08
2048 8.05334e+07 1.59278e+08 1.73102e+08 1.87314e+08 3.72839e+08
4096 1.74782e+08 3.14184e+08 3.42091e+08 3.78782e+08 6.37175e+08
8192 3.3253e+08 6.40276e+08 6.93505e+08 7.56036e+08 1e+09


==> experiments/Boxplots/n=100RLSFPBoxplot.txt <==
x lw lq med uq uw
0 398 732 864 1018 2048
2 241390 369660 455510 562570 951420
4 482780 696900 850420 1.06454e+06 1.55742e+06
8 993348 1.381e+06 1.64347e+06 2.08361e+06 3.81591e+06
16 1.72826e+06 2.91544e+06 3.35154e+06 4.0057e+06 8.05177e+06
32 3.89215e+06 5.9432e+06 7.0737e+06 8.38185e+06 1.16603e+07
64 7.4613e+06 1.07559e+07 1.25324e+07 1.67637e+07 2.36759e+07
128 1.78942e+07 2.27392e+07 2.80364e+07 3.59822e+07 4.81916e+07
256 3.01031e+07 4.61237e+07 5.96895e+07 6.53742e+07 1.08268e+08
512 5.40043e+07 9.19883e+07 1.07492e+08 1.34882e+08 2.27645e+08
1024 1.09559e+08 1.86044e+08 2.19118e+08 2.58394e+08 4.85781e+08
2048 2.61494e+08 3.65885e+08 4.49605e+08 5.5813e+08 7.67945e+08
4096 3.78288e+08 7.66911e+08 9.03343e+08 1e+09 1e+09


==> experiments/Boxplots/var=sqrt.n.CGAFPBoxplot.txt <==
x lw lq med uq uw
2 2 2 4 14 54
4 2 6 14 36 350
8 2 44 64 86 1486
16 102 254 282 346 466
32 880 1204 1288 1410 1662
64 3390 4750 5002 5200 5740
128 15440 17278 17886 18526 19614
256 55900 60638 61964 63100 66078
512 182572 202908 206038 208484 213096
1024 633604 660570 666706 673412 692230
2048 2.05279e+06 2.09644e+06 2.11204e+06 2.12666e+06 2.15025e+06
4096 6.43819e+06 6.53331e+06 6.57779e+06 6.61702e+06 6.66124e+06


==> experiments/Boxplots/var=sqrt.n.MuPlusOneEAFPBoxplot.txt <==
x lw lq med uq uw
2 3 3 3 15 39
4 3 12 33 69 318
8 3 111 248 398 1300
16 96 1230 2597 3572 6640
32 3089 5003 11773 13957 20971
64 16687 21019 45284 55609 94319
128 50783 73954 187435 202540 327484
256 228218 640942 709374 770526 963355
512 859615 2.39369e+06 2.60776e+06 2.83714e+06 3.31519e+06
1024 7.81127e+06 8.81946e+06 9.47708e+06 1.01786e+07 1.21696e+07
2048 2.58809e+07 3.10203e+07 3.33688e+07 3.6277e+07 4.81204e+07
4096 9.42854e+07 1.06707e+08 1.14321e+08 1.21145e+08 1.45485e+08


==> experiments/Boxplots/var=sqrt.n.NoiseObliviousCGAFPBoxplot.txt <==
x lw lq med uq uw
2 2 2 4 8 952
4 2 6 74 212 1452
8 4 392 432 1476 6546
16 60 1148 5210 5280 21936
32 968 3776 15594 15696 67766
64 9678 9942 10044 43940 44160
128 28114 28380 28538 119424 120490
256 18086 72368 72666 301882 302910
512 45816 182896 183162 183510 768790
1024 453106 454258 454738 455282 1.87907e+06
2048 1.07734e+06 1.08023e+06 1.08083e+06 1.08157e+06 4.50423e+06
4096 2.56084e+06 2.56328e+06 2.56472e+06 2.56579e+06 1.06237e+07


==> experiments/Boxplots/var=sqrt.n.NoiseObliviousRLSFPBoxplot.txt <==
x lw lq med uq uw
2 2 2 4 12 94
4 2 10 28 64 298
8 4 156 380 828 5576
16 542 4224 8800 12056 40184
32 13782 51526 62650 76040 162972
64 153204 219426 345084 380652 747642
128 863100 969588 1.10687e+06 1.79219e+06 2.15202e+06
256 4.24783e+06 4.60726e+06 4.87222e+06 5.3238e+06 1.09425e+07
512 1.13914e+07 1.56807e+07 2.3308e+07 2.45675e+07 4.70979e+07
1024 5.22116e+07 5.72453e+07 5.958e+07 6.37603e+07 1.26114e+08
2048 1.53701e+08 2.60206e+08 2.71208e+08 2.79285e+08 3.05816e+08
4096 5.91161e+08 6.48101e+08 6.91774e+08 7.83247e+08 1e+09


==> experiments/Boxplots/var=sqrt.n.RLSFPBoxplot.txt <==
x lw lq med uq uw
2 0 200 400 600 1000
4 0 1344 2240 3136 8512
8 1660 8300 10790 15770 39840
16 15642 41238 52614 75366 203346
32 102960 189540 243360 311220 475020
64 514846 762874 939500 1.16122e+06 2.39385e+06
128 2.12815e+06 2.94029e+06 3.29004e+06 3.79985e+06 8.79122e+06
256 8.11141e+06 1.04461e+07 1.20795e+07 1.47833e+07 1.93142e+07
512 2.7879e+07 3.75514e+07 4.27716e+07 5.2131e+07 8.2044e+07
1024 9.90369e+07 1.29359e+08 1.53221e+08 1.68447e+08 2.33921e+08
2048 3.51059e+08 4.42525e+08 4.87564e+08 5.3908e+08 9.71461e+08


==> experiments/Results/n=100CGAFP.txt <==
variance time
0 1106
0 1108
0 1108
0 1114
0 1116
0 1120
0 1126
0 1128
0 1130
0 1132
0 1134
0 1136
0 1138
0 1138
0 1142
0 1144
0 1150
0 1154
0 1160
0 1160
0 1164
0 1176
0 1176
0 9322
0 1178
0 1180
0 1184
0 1188
0 1194
0 1200
0 1202
0 1240
0 1246
0 1252
0 1264
0 1274
0 9138
0 9164
0 9178
0 9198
0 9202
0 9228
0 9262
0 9290
0 9302
0 9302
0 9304
0 1104
0 1180
0 918
0 1098
0 980
0 990
0 992
0 994
0 1002
0 1012
0 1018
0 1018
0 1020
0 1032
0 1040
0 1044
0 1044
0 1048
0 1048
0 1056
0 1056
0 1058
0 1058
0 1062
0 1064
0 1064
0 1066
0 1070
0 1176
0 1104
0 1094
0 1094
0 1092
0 1090
0 1090
0 1088
0 1086
0 1086
0 1084
0 1084
0 1072
0 1082
0 1080
0 1080
0 1078
0 1076
0 1074
0 1074
0 1074
0 1074
0 1072
0 1090
0 1082
2 2190
2 2222
2 2214
2 2206
2 2202
2 2200
2 2196
2 2196
2 2194
2 2194
2 2190
2 2224
2 2184
2 2184
2 2180
2 2172
2 2170
2 2166
2 2164
2 2164
2 2162
2 2160
2 2158
2 2184
2 2158
2 2234
2 2236
2 2236
2 2236
2 2242
2 2246
2 2246
2 2252
2 2252
2 2252
2 2256
2 2278
2 2278
2 2278
2 2284
2 2286
2 2286
2 2292
2 2294
2 2318
2 2330
2 2392
2 2406
2 2234
2 2230
2 1578
2 1942
2 1968
2 1978
2 1980
2 1980
2 1982
2 1994
2 1998
2 2000
2 2004
2 2004
2 2010
2 2014
2 2018
2 2022
2 2022
2 2030
2 2030
2 2034
2 2048
2 2062
2 2062
2 2064
2 2152
2 2150
2 2148
2 2148
2 2146
2 2144
2 2138
2 2134
2 2132
2 2130
2 2130
2 2130
2 2124
2 2078
2 2154
2 2078
2 2096
2 2098
2 2106
2 2122
2 2122
2 2114
2 2110
2 2106
2 2112
2 2114
4 4442
4 4308
4 4310
4 4316
4 4316
4 4328
4 4328
4 4330
4 4332
4 4336
4 4352
4 4354
4 4370
4 4374
4 4374
4 4382
4 4390
4 4390
4 4396
4 4398
4 4432
4 4434
4 4436
4 4436
4 4296
4 4456
4 4458
4 4458
4 4492
4 4496
4 4500
4 4508
4 4510
4 4518
4 4530
4 4532
4 4542
4 4558
4 4564
4 4572
4 4596
4 4600
4 4602
4 4632
4 4660
4 4672
4 4716
4 5056
4 4454
4 4368
4 3048
4 3714
4 3782
4 3806
4 3830
4 3864
4 3878
4 3940
4 3956
4 3962
4 3982
4 3992
4 3996
4 4002
4 4016
4 4030
4 4032
4 4038
4 4040
4 4052
4 4058
4 4060
4 4070
4 4076
4 4086
4 4278
4 4280
4 4278
4 4266
4 4252
4 4250
4 4236
4 4236
4 4234
4 4230
4 4224
4 4222
4 4206
4 4096
4 4174
4 4156
4 4156
4 4144
4 4142
4 4132
4 4110
4 4104
4 4098
4 4096
4 4094
8 9136
8 9134
8 9132
8 9126
8 9112
8 9106
8 9102
8 9082
8 9064
8 9062
8 9060
8 9158
8 9022
8 9018
8 9012
8 9006
8 8962
8 8956
8 8932
8 8920
8 8916
8 8904
8 8868
8 9048
8 8860
8 9194
8 9226
8 9238
8 9266
8 9270
8 9302
8 9316
8 9334
8 9364
8 9366
8 9372
8 9380
8 9382
8 9406
8 9422
8 9440
8 9468
8 9474
8 9512
8 9526
8 9638
8 9654
8 9742
8 9788
8 9186
8 8858
8 7636
8 7760
8 7880
8 7890
8 7978
8 8016
8 8044
8 8068
8 8120
8 8140
8 8168
8 8178
8 8348
8 8350
8 8356
8 8382
8 8412
8 8414
8 8430
8 8446
8 8446
8 8528
8 8534
8 8552
8 8846
8 8236
8 8822
8 8814
8 8802
8 8788
8 8786
8 8786
8 8784
8 8772
8 8770
8 8730
8 8714
8 8602
8 8712
8 8712
8 8708
8 8700
8 8700
8 8680
8 8674
8 8674
8 8616
8 8602
8 8590
16 20314
16 20300
16 20300
16 20294
16 20272
16 20270
16 20246
16 20240
16 20230
16 20188
16 20174
16 20410
16 20154
16 20128
16 20104
16 20102
16 20098
16 20030
16 20012
16 19978
16 19954
16 19950
16 19944
16 20162
16 19922
16 20458
16 20460
16 20488
16 20554
16 20574
16 20620
16 20696
16 20770
16 20770
16 20940
16 20946
16 20974
16 21206
16 21212
16 21256
16 21268
16 21326
16 21366
16 21410
16 21522
16 21606
16 21822
16 21978
16 20434
16 19914
16 16462
16 17626
16 17652
16 17778
16 17784
16 17890
16 17948
16 18114
16 18156
16 18278
16 18298
16 18382
16 18498
16 18524
16 18532
16 18576
16 18670
16 18682
16 18778
16 18800
16 18824
16 18850
16 18878
16 19018
16 19662
16 19136
16 19638
16 19620
16 19588
16 19564
16 19554
16 19518
16 19500
16 19496
16 19494
16 19490
16 19486
16 18490
16 19484
16 19414
16 19382
16 19378
16 19358
16 19308
16 19274
16 19266
16 19186
16 19170
16 19164
16 19048
32 47418
32 47396
32 47328
32 47328
32 47302
32 47228
32 47196
32 47042
32 47024
32 46766
32 46752
32 47450
32 46618
32 46592
32 46514
32 46406
32 46402
32 46330
32 46278
32 46144
32 46022
32 45970
32 45912
32 46670
32 52186
32 47602
32 47908
32 48034
32 48044
32 48070
32 48210
32 48326
32 48428
32 48456
32 48506
32 48614
32 48690
32 48750
32 48750
32 48834
32 48940
32 49010
32 49064
32 49122
32 49242
32 49678
32 50178
32 50276
32 45884
32 47478
32 43626
32 40846
32 41104
32 41224
32 41524
32 41668
32 41798
32 41896
32 42086
32 42134
32 42480
32 42490
32 42526
32 42540
32 42544
32 42788
32 42818
32 42868
32 42950
32 42968
32 43060
32 43206
32 43290
32 43412
32 43538
32 45742
32 45796
32 45730
32 45726
32 45584
32 45578
32 45464
32 45274
32 45268
32 45186
32 45110
32 44872
32 43564
32 44686
32 44638
32 44632
32 44558
32 44378
32 44106
32 44046
32 44036
32 43956
32 43702
32 45320
32 44778
64 112722
64 112202
64 112216
64 112312
64 112350
64 112384
64 112628
64 112654
64 112654
64 112706
64 112718
64 111730
64 113148
64 113280
64 113418
64 113472
64 113828
64 113940
64 113952
64 114004
64 114168
64 114182
64 114298
64 112756
64 114454
64 111494
64 111456
64 110316
64 110252
64 110238
64 109804
64 109736
64 109394
64 108894
64 108884
64 108752
64 108270
64 108238
64 107258
64 106220
64 105472
64 104864
64 103588
64 103262
64 102484
64 102094
64 99572
64 96376
64 111698
64 115452
64 126154
64 125638
64 124690
64 122776
64 122560
64 122020
64 121852
64 121576
64 121164
64 120792
64 120230
64 119726
64 119526
64 119492
64 119460
64 119428
64 119092
64 119064
64 118836
64 118654
64 118586
64 118270
64 117896
64 114532
64 117858
64 117464
64 117422
64 117406
64 117274
64 116918
64 116792
64 116224
64 116102
64 115682
64 115670
64 115604
64 115528
64 95024
64 115424
64 115318
64 115254
64 115200
64 115134
64 115052
64 114984
64 114872
64 114786
64 114476
64 117804
64 114474
128 287220
128 287034
128 287018
128 286482
128 285398
128 285394
128 285130
128 284928
128 283754
128 283566
128 283034
128 283012
128 282764
128 282362
128 281018
128 280610
128 280578
128 280526
128 279686
128 279562
128 279472
128 278496
128 277794
128 246000
128 277264
128 276364
128 276328
128 275670
128 275308
128 274476
128 274162
128 273954
128 273448
128 272984
128 272080
128 270800
128 270778
128 269456
128 268582
128 268192
128 267076
128 265858
128 263068
128 261002
128 257350
128 251804
128 248460
128 318014
128 276804
128 287544
128 238550
128 316956
128 314386
128 314106
128 312108
128 311512
128 311080
128 310312
128 307702
128 307166
128 305794
128 304202
128 304038
128 303998
128 302920
128 302824
128 301508
128 301276
128 300028
128 299176
128 298576
128 298268
128 298060
128 288524
128 298054
128 295770
128 295652
128 295192
128 294980
128 294714
128 294564
128 294490
128 293990
128 293970
128 293654
128 293458
128 293082
128 292894
128 291930
128 291630
128 291186
128 290808
128 290502
128 289870
128 289642
128 289602
128 289200
128 289014
128 288136
128 297386
256 835124
256 761060
256 762634
256 762706
256 764044
256 764506
256 764612
256 765914
256 766158
256 767170
256 768246
256 770248
256 771996
256 772828
256 773244
256 774016
256 776034
256 776852
256 778760
256 778836
256 780102
256 780542
256 781426
256 782010
256 844034
256 784714
256 785596
256 786324
256 786964
256 788012
256 789432
256 792150
256 792622
256 797000
256 801134
256 801270
256 801942
256 804890
256 805598
256 805714
256 806188
256 808712
256 812470
256 816034
256 819016
256 826284
256 827532
256 830462
256 761040
256 785006
256 664752
256 659694
256 669346
256 674982
256 676146
256 678254
256 683312
256 685960
256 690346
256 692150
256 692818
256 695058
256 702542
256 708056
256 710042
256 712534
256 720902
256 721058
256 721290
256 723134
256 726086
256 726394
256 728388
256 728748
256 731406
256 760950
256 702578
256 760672
256 757238
256 757002
256 756040
256 755550
256 754590
256 754402
256 748966
256 748894
256 748866
256 748108
256 735660
256 746870
256 745762
256 745366
256 744816
256 744012
256 743208
256 742884
256 740786
256 739680
256 737756
256 732984
512 1981822
512 1982404
512 1987098
512 1991732
512 1994240
512 1998868
512 2011284
512 2014614
512 2015422
512 2016178
512 2019868
512 1979836
512 2022466
512 2022926
512 2023640
512 2025012
512 2028872
512 2032212
512 2032978
512 2038052
512 2038698
512 2038892
512 2042358
512 2020456
512 2047240
512 1963166
512 1961992
512 1961748
512 1955564
512 1923718
512 1921392
512 1917412
512 1912842
512 1900338
512 1897038
512 1876240
512 1868860
512 1865734
512 1850046
512 1848894
512 1844868
512 1844146
512 1843324
512 1841488
512 1836630
512 1817258
512 1785152
512 1781580
512 1967694
512 1777350
512 2306626
512 2225702
512 2210408
512 2203132
512 2179710
512 2179284
512 2178324
512 2172006
512 2169566
512 2168012
512 2160418
512 2155624
512 2153938
512 2147100
512 2141438
512 2140780
512 2139848
512 2134488
512 2134064
512 2133384
512 2132704
512 2132280
512 2132028
512 2055148
512 2129778
512 2114670
512 2112248
512 2112100
512 2107830
512 2107268
512 2105742
512 2104764
512 2101696
512 2100510
512 2100168
512 2098306
512 2097708
512 2092124
512 2087836
512 2087772
512 2087752
512 2073918
512 2073554
512 2070942
512 2066388
512 2065290
512 2062176
512 2052160
512 2128860
512 1968402
1024 5530490
1024 5533502
1024 5535796
1024 5548596
1024 5557858
1024 5566212
1024 5572540
1024 5574210
1024 5574500
1024 5574824
1024 5583138
1024 5603246
1024 5604998
1024 5607610
1024 5608994
1024 5611786
1024 5631700
1024 5638136
1024 5644536
1024 5653862
1024 5657840
1024 5672342
1024 5672988
1024 5962890
1024 5676106
1024 5687866
1024 5697402
1024 5699018
1024 5699604
1024 5713700
1024 5724346
1024 5726464
1024 5732594
1024 5742208
1024 5746788
1024 5749470
1024 5760852
1024 5768068
1024 5782950
1024 5792390
1024 5809566
1024 5820868
1024 5825506
1024 5834348
1024 5901004
1024 5941474
1024 5950568
1024 5975878
1024 5682260
1024 5520228
1024 5965982
1024 4936178
1024 5008362
1024 5044488
1024 5155502
1024 5159634
1024 5168792
1024 5182604
1024 5189238
1024 5198484
1024 5204306
1024 5214202
1024 5217932
1024 5223024
1024 5249540
1024 5250070
1024 5293354
1024 5303516
1024 5309272
1024 5314798
1024 5333806
1024 5334306
1024 5338222
1024 5512946
1024 5345516
1024 4910356
1024 5357082
1024 5365950
1024 5367884
1024 5374820
1024 5375980
1024 5382966
1024 5413950
1024 5415612
1024 5426364
1024 5428806
1024 5429408
1024 5429852
1024 5442492
1024 5454758
1024 5456216
1024 5459094
1024 5484604
1024 5487522
1024 5489408
1024 5494536
1024 5508300
1024 5508594
1024 5515788
1024 5345768
2048 16204062
2048 15026840
2048 15028758
2048 15065080
2048 15081792
2048 15082292
2048 15112860
2048 15113844
2048 15142482
2048 15162340
2048 15240438
2048 15247116
2048 15296440
2048 15322010
2048 15347868
2048 15365028
2048 15374694
2048 15377762
2048 15400484
2048 15400810
2048 15407614
2048 15423688
2048 15515564
2048 15520076
2048 15922936
2048 15582712
2048 15590934
2048 15591612
2048 15592752
2048 15621184
2048 15625208
2048 15637208
2048 15639434
2048 15649234
2048 15658544
2048 15659966
2048 15669468
2048 15673138
2048 15677360
2048 15706848
2048 15714710
2048 15719882
2048 15762404
2048 15772622
2048 15779384
2048 15803080
2048 15830278
2048 15888976
2048 12064994
2048 15589402
2048 15014516
2048 16157326
2048 12516446
2048 12823536
2048 12920490
2048 13051542
2048 13293344
2048 13351836
2048 13359120
2048 13492274
2048 13536058
2048 13824586
2048 14044952
2048 14097828
2048 14118698
2048 14217478
2048 14277674
2048 14322264
2048 14332616
2048 14377566
2048 14379382
2048 14391376
2048 14414018
2048 14426404
2048 14919392
2048 14437960
2048 14465640
2048 14480416
2048 14493550
2048 14493718
2048 14528010
2048 14559154
2048 14562536
2048 14652926
2048 14754946
2048 14781310
2048 14787702
2048 14832874
2048 14833582
2048 14833824
2048 14835870
2048 14851408
2048 14867672
2048 14883970
2048 14884302
2048 14893572
2048 14896240
2048 14916322
2048 14985000
2048 14460296
4096 41523448
4096 40213956
4096 40185802
4096 40181372
4096 40091742
4096 40090582
4096 40083004
4096 40018540
4096 39999816
4096 39950992
4096 39923154
4096 39902868
4096 39894432
4096 39873480
4096 39788258
4096 39776968
4096 39626436
4096 39606962
4096 39480628
4096 39437180
4096 39286024
4096 39258960
4096 39253882
4096 39080760
4096 32794450
4096 39058706
4096 39012622
4096 38960122
4096 38829458
4096 38791388
4096 38729798
4096 38473516
4096 38466910
4096 38386554
4096 38179998
4096 38113648
4096 38007842
4096 37980848
4096 37822154
4096 37680462
4096 37529152
4096 37512274
4096 37491116
4096 36862370
4096 36414900
4096 35884700
4096 34756414
4096 33822302
4096 40274910
4096 39049834
4096 43814928
4096 43882536
4096 43222946
4096 43218458
4096 43020484
4096 42918084
4096 42547352
4096 42471642
4096 42429508
4096 42385846
4096 42252264
4096 42151252
4096 42138084
4096 42120846
4096 42118156
4096 42081256
4096 41974022
4096 41964636
4096 41860376
4096 41594938
4096 41582076
4096 41575864
4096 41553958
4096 41538192
4096 41518664
4096 40368580
4096 40305886
4096 40519408
4096 40533098
4096 40590188
4096 40716298
4096 40748374
4096 40909436
4096 40936054
4096 40942280
4096 40981448
4096 40994590
4096 41516858
4096 41044196
4096 41058150
4096 41194370
4096 41201058
4096 41270866
4096 41284456
4096 41358212
4096 41415786
4096 41492014
4096 41495786
4096 40825982
4096 41033800
8192 109021928
8192 106913520
8192 107330912
8192 107510734
8192 107825668
8192 107935450
8192 108080874
8192 108096444
8192 108375100
8192 108434492
8192 108885548
8192 106563584
8192 109121234
8192 109157476
8192 109288192
8192 110070966
8192 110137958
8192 110212166
8192 110277814
8192 110485828
8192 110544084
8192 110617260
8192 110623028
8192 109108618
8192 110648528
8192 106466300
8192 106018442
8192 105970484
8192 105923208
8192 105920550
8192 105857556
8192 105764632
8192 105564716
8192 105309414
8192 105236118
8192 104998668
8192 104913320
8192 104824448
8192 104295594
8192 104180036
8192 103580646
8192 103052448
8192 101177870
8192 100372118
8192 99375694
8192 98884126
8192 95859082
8192 93272820
8192 106488282
8192 90891504
8192 118693242
8192 118556582
8192 118542592
8192 118489912
8192 118410014
8192 118187970
8192 117605038
8192 117402858
8192 117060972
8192 116335198
8192 116278868
8192 116164600
8192 115835222
8192 115667168
8192 115295134
8192 115286974
8192 115276014
8192 115227636
8192 114931790
8192 114830914
8192 114642904
8192 114441280
8192 114160234
8192 110888056
8192 113998008
8192 113640490
8192 113484588
8192 113483346
8192 113428622
8192 113195964
8192 113168972
8192 113064560
8192 113059990
8192 113011496
8192 112974320
8192 112962868
8192 112906344
8192 112864134
8192 112589728
8192 112419834
8192 112321202
8192 112232884
8192 112026216
8192 111897246
8192 111870526
8192 111815028
8192 111253242
8192 110883488
8192 113842192
8192 119273286
16384 300420438
16384 300292390
16384 300262520
16384 299874918
16384 299597276
16384 299083366
16384 299064130
16384 297154310
16384 296968212
16384 296883502
16384 296526502
16384 296198946
16384 296161568
16384 296049764
16384 295486836
16384 294445980
16384 293866632
16384 293538926
16384 293492720
16384 293211606
16384 293159716
16384 292317058
16384 292035664
16384 234111684
16384 291969976
16384 290983652
16384 290837238
16384 290473694
16384 289696846
16384 288459754
16384 288330646
16384 287350690
16384 285823436
16384 284810466
16384 284383632
16384 283573810
16384 283050000
16384 282527764
16384 280517702
16384 279924836
16384 279201930
16384 278224082
16384 276889844
16384 276732838
16384 274337526
16384 273006648
16384 261664358
16384 317736384
16384 291655266
16384 300622582
16384 321358198
16384 316714442
16384 315635948
16384 315611540
16384 315606042
16384 315309306
16384 313828998
16384 313761598
16384 313049388
16384 312633796
16384 312278130
16384 312053040
16384 311598150
16384 311484454
16384 311419736
16384 311336060
16384 310805142
16384 310443388
16384 310407684
16384 309885286
16384 309458398
16384 308755752
16384 308513924
16384 301674348
16384 308228970
16384 307678838
16384 307261592
16384 307081646
16384 306668270
16384 306598586
16384 306521058
16384 305377096
16384 305273824
16384 305044394
16384 304882468
16384 304839242
16384 304360242
16384 304358108
16384 304263784
16384 304218536
16384 303685974
16384 303509040
16384 302916922
16384 302651772
16384 302039348
16384 301831894
16384 301787438
16384 301708972
16384 301156002
16384 307779370

==> experiments/Results/n=100CGAFPK.txt <==
x lw lq med uq uw
0 48 48 48 48 48
2 94 94 94 94 94
4 186 186 186 186 186
8 370 370 370 370 370
16 738 738 738 738 738
32 1474 1474 1474 1474 1474
64 2948 2948 2948 2948 2948
128 5896 5896 5896 5896 5896
256 11790 11790 11790 11790 11790
512 23580 23580 23580 23580 23580
1024 47158 47158 47158 47158 47158
2048 94314 94314 94314 94314 94314
4096 188628 188628 188628 188628 188628
8192 377256 377256 377256 377256 377256
16384 754512 754512 754512 754512 754512


==> experiments/Results/n=100CGAFPMed.txt <==
variance time
0 1104
2 2156
4 4288
8 8859
16 19788
32 45840
64 114464
128 287840
256 760995
512 2044799
1024 5525359
2048 15020678
4096 40337233
8192 110766008
16384 301415175


==> experiments/Results/n=100MuPlusOneEAFP.txt <==
variance time
0 38135 2
0 38160 2
0 38435 2
0 38485 2
0 38485 2
0 38585 2
0 38585 2
0 38585 2
0 38635 2
0 38660 2
0 39035 2
0 39410 2
0 39485 2
0 39485 2
0 39535 2
0 39710 2
0 39710 2
0 39735 2
0 39835 2
0 39885 2
0 39960 2
0 40060 2
0 40185 2
0 115317 3
0 40235 2
0 40935 2
0 42060 2
0 42560 2
0 42985 2
0 42985 2
0 43035 2
0 43060 2
0 43135 2
0 43310 2
0 43635 2
0 43760 2
0 44235 2
0 44385 2
0 44585 2
0 44610 2
0 44810 2
0 45285 2
0 46860 2
0 46885 2
0 98510 3
0 98559 3
0 104194 3
0 38035 2
0 40435 2
0 3318 0
0 37735 2
0 3458 0
0 9809 1
0 11122 1
0 12435 1
0 12669 1
0 30485 2
0 30660 2
0 30885 2
0 31185 2
0 31385 2
0 31585 2
0 31760 2
0 31935 2
0 33010 2
0 33235 2
0 33260 2
0 33385 2
0 33410 2
0 33635 2
0 33710 2
0 33910 2
0 34085 2
0 34235 2
0 34760 2
0 40235 2
0 37960 2
0 37485 2
0 37010 2
0 36860 2
0 36810 2
0 36785 2
0 36435 2
0 36385 2
0 36310 2
0 36060 2
0 35910 2
0 34835 2
0 35660 2
0 35610 2
0 35610 2
0 35410 2
0 35285 2
0 35110 2
0 35060 2
0 35035 2
0 35010 2
0 34935 2
0 36460 2
0 35810 2
2 43110 2
2 46160 2
2 46085 2
2 46085 2
2 45810 2
2 45660 2
2 45360 2
2 45110 2
2 44510 2
2 44360 2
2 43810 2
2 47360 2
2 43060 2
2 43035 2
2 42835 2
2 42835 2
2 42760 2
2 42760 2
2 42610 2
2 42485 2
2 42385 2
2 42110 2
2 42110 2
2 43085 2
2 41810 2
2 47685 2
2 48010 2
2 103067 3
2 105811 3
2 106644 3
2 111250 3
2 112279 3
2 113406 3
2 114043 3
2 114141 3
2 114484 3
2 114680 3
2 115415 3
2 115856 3
2 116542 3
2 118796 3
2 119384 3
2 119678 3
2 120560 3
2 120952 3
2 122961 3
2 124235 3
2 138739 3
2 47635 2
2 46710 2
2 12396 1
2 33385 2
2 34160 2
2 34485 2
2 35085 2
2 35110 2
2 35160 2
2 35360 2
2 35660 2
2 36085 2
2 36110 2
2 36135 2
2 36260 2
2 36285 2
2 36460 2
2 36835 2
2 37060 2
2 37185 2
2 37235 2
2 37360 2
2 37510 2
2 37560 2
2 37710 2
2 37960 2
2 38160 2
2 41510 2
2 41635 2
2 41460 2
2 41235 2
2 41210 2
2 41010 2
2 40735 2
2 40135 2
2 39910 2
2 39860 2
2 39685 2
2 39660 2
2 38185 2
2 39435 2
2 39310 2
2 39210 2
2 39085 2
2 39085 2
2 39060 2
2 38860 2
2 38760 2
2 38710 2
2 38310 2
2 40610 2
2 39460 2
4 106056 3
4 114631 3
4 114582 3
4 113406 3
4 112818 3
4 110368 3
4 109633 3
4 109241 3
4 108653 3
4 108310 3
4 106644 3
4 115268 3
4 47910 2
4 47785 2
4 47260 2
4 46285 2
4 46035 2
4 45935 2
4 45085 2
4 45010 2
4 44885 2
4 44660 2
4 44610 2
4 104586 3
4 44535 2
4 115562 3
4 116787 3
4 116885 3
4 117277 3
4 117963 3
4 118894 3
4 119678 3
4 119972 3
4 121834 3
4 122079 3
4 122177 3
4 122422 3
4 123451 3
4 123500 3
4 124088 3
4 125852 3
4 126097 3
4 127028 3
4 127469 3
4 128302 3
4 129086 3
4 130997 3
4 141091 3
4 115513 3
4 47935 2
4 44310 2
4 35260 2
4 35585 2
4 36135 2
4 36210 2
4 36685 2
4 36935 2
4 37085 2
4 37560 2
4 37710 2
4 37785 2
4 37910 2
4 38160 2
4 38385 2
4 38810 2
4 39160 2
4 39335 2
4 39335 2
4 39360 2
4 39435 2
4 39685 2
4 39710 2
4 39960 2
4 40485 2
4 40585 2
4 35110 2
4 44410 2
4 44135 2
4 44060 2
4 43910 2
4 43460 2
4 43435 2
4 43385 2
4 43235 2
4 43135 2
4 43035 2
4 42785 2
4 42610 2
4 40610 2
4 42610 2
4 42510 2
4 42110 2
4 42035 2
4 42010 2
4 41085 2
4 40910 2
4 40810 2
4 40785 2
4 40735 2
4 40610 2
8 126391 3
8 124774 3
8 123696 3
8 123549 3
8 123500 3
8 122520 3
8 122275 3
8 121344 3
8 120854 3
8 119727 3
8 119629 3
8 127714 3
8 118649 3
8 118502 3
8 118012 3
8 117816 3
8 116885 3
8 116689 3
8 116689 3
8 116591 3
8 116493 3
8 116101 3
8 115905 3
8 118894 3
8 114435 3
8 129282 3
8 129331 3
8 129478 3
8 130017 3
8 130164 3
8 130360 3
8 131389 3
8 131438 3
8 131634 3
8 132222 3
8 133153 3
8 135505 3
8 135554 3
8 136583 3
8 137465 3
8 138788 3
8 141826 3
8 143394 3
8 145011 3
8 146236 3
8 146481 3
8 147902 3
8 180095 3
8 128449 3
8 126832 3
8 36285 2
8 36360 2
8 37460 2
8 37585 2
8 37785 2
8 40560 2
8 40585 2
8 40935 2
8 40985 2
8 41660 2
8 41685 2
8 43485 2
8 43685 2
8 44010 2
8 44110 2
8 44185 2
8 44435 2
8 44560 2
8 44660 2
8 45010 2
8 45210 2
8 45235 2
8 45285 2
8 45385 2
8 45435 2
8 113406 3
8 114386 3
8 112720 3
8 112622 3
8 111887 3
8 110907 3
8 110466 3
8 109682 3
8 107575 3
8 106301 3
8 102577 3
8 47810 2
8 45560 2
8 47610 2
8 47210 2
8 46785 2
8 46585 2
8 46435 2
8 46185 2
8 46060 2
8 46035 2
8 45860 2
8 45685 2
8 109780 3
8 47760 2
16 139327 3
16 144129 3
16 143443 3
16 142365 3
16 141777 3
16 141532 3
16 140601 3
16 140405 3
16 140307 3
16 140258 3
16 139572 3
16 144668 3
16 137759 3
16 137710 3
16 137465 3
16 136828 3
16 135946 3
16 135407 3
16 135162 3
16 133986 3
16 133104 3
16 131977 3
16 131732 3
16 138543 3
16 131438 3
16 145893 3
16 146726 3
16 147167 3
16 147314 3
16 147804 3
16 147853 3
16 148931 3
16 149127 3
16 149372 3
16 149421 3
16 149519 3
16 151920 3
16 154909 3
16 156134 3
16 157702 3
16 159613 3
16 161181 3
16 163827 3
16 164072 3
16 167110 3
16 173774 3
16 201214 3
16 206359 3
16 145795 3
16 138249 3
16 131291 3
16 39385 2
16 40035 2
16 40235 2
16 42435 2
16 42985 2
16 43710 2
16 43935 2
16 43985 2
16 44085 2
16 44960 2
16 45335 2
16 45385 2
16 45435 2
16 46260 2
16 46835 2
16 46910 2
16 48110 2
16 48210 2
16 107526 3
16 111446 3
16 113945 3
16 114386 3
16 114680 3
16 117718 3
16 39085 2
16 131291 3
16 131144 3
16 131144 3
16 129380 3
16 129184 3
16 128890 3
16 128057 3
16 128057 3
16 127959 3
16 127616 3
16 126636 3
16 124627 3
16 119531 3
16 124529 3
16 124529 3
16 124284 3
16 123745 3
16 123745 3
16 123206 3
16 123108 3
16 122128 3
16 121442 3
16 119874 3
16 119433 3
32 166375 3
32 166375 3
32 165395 3
32 163631 3
32 163288 3
32 163190 3
32 162308 3
32 161475 3
32 160936 3
32 160054 3
32 159417 3
32 167012 3
32 155350 3
32 155203 3
32 154419 3
32 153782 3
32 153390 3
32 153341 3
32 150009 3
32 149813 3
32 149715 3
32 149421 3
32 148784 3
32 157506 3
32 148735 3
32 170638 3
32 171520 3
32 171863 3
32 173676 3
32 174117 3
32 175489 3
32 176469 3
32 177645 3
32 177890 3
32 180634 3
32 180683 3
32 187494 3
32 188572 3
32 191218 3
32 193472 3
32 194452 3
32 198078 3
32 199009 3
32 200528 3
32 201949 3
32 202047 3
32 202684 3
32 208417 3
32 167502 3
32 157457 3
32 40835 2
32 43960 2
32 46310 2
32 46485 2
32 114582 3
32 118796 3
32 122079 3
32 123255 3
32 123745 3
32 123843 3
32 124921 3
32 125166 3
32 125264 3
32 126979 3
32 127469 3
32 128841 3
32 129968 3
32 130948 3
32 131536 3
32 132026 3
32 132173 3
32 133251 3
32 133447 3
32 135064 3
32 136240 3
32 147755 3
32 148539 3
32 147608 3
32 146579 3
32 146334 3
32 145893 3
32 145550 3
32 145060 3
32 144521 3
32 144423 3
32 144374 3
32 142757 3
32 142708 3
32 137563 3
32 142463 3
32 142316 3
32 142071 3
32 142071 3
32 141924 3
32 139964 3
32 139964 3
32 139327 3
32 138837 3
32 138543 3
32 137122 3
64 208711 3
64 207878 3
64 204987 3
64 204007 3
64 203909 3
64 203664 3
64 203615 3
64 203419 3
64 202341 3
64 200528 3
64 198813 3
64 210524 3
64 196902 3
64 195922 3
64 194305 3
64 191267 3
64 190826 3
64 190777 3
64 190581 3
64 190238 3
64 188425 3
64 188278 3
64 186710 3
64 197980 3
64 185828 3
64 211406 3
64 212043 3
64 213513 3
64 216796 3
64 218168 3
64 218217 3
64 218462 3
64 218854 3
64 219050 3
64 222039 3
64 223460 3
64 231104 3
64 231104 3
64 236543 3
64 237327 3
64 241884 3
64 243991 3
64 257074 3
64 521899 4
64 548784 4
64 569209 4
64 677984 4
64 725389 4
64 211063 3
64 203713 3
64 183966 3
64 132369 3
64 137612 3
64 138984 3
64 140356 3
64 140748 3
64 144668 3
64 144766 3
64 144815 3
64 145550 3
64 145893 3
64 146334 3
64 146334 3
64 149666 3
64 150156 3
64 150891 3
64 151038 3
64 151577 3
64 152410 3
64 153243 3
64 153537 3
64 153880 3
64 155399 3
64 157163 3
64 157457 3
64 130507 3
64 185338 3
64 180732 3
64 179997 3
64 179850 3
64 177596 3
64 177449 3
64 174754 3
64 171765 3
64 171030 3
64 169168 3
64 166816 3
64 166767 3
64 159221 3
64 158535 3
64 161475 3
64 161671 3
64 161965 3
64 163386 3
64 165395 3
64 164170 3
64 164415 3
64 165199 3
64 165297 3
64 165836 3
128 676274 4
128 669624 4
128 665729 4
128 663449 4
128 660789 4
128 660314 4
128 658509 4
128 654899 4
128 651954 4
128 651574 4
128 643499 4
128 679884 4
128 637799 4
128 635329 4
128 635234 4
128 630484 4
128 628679 4
128 627444 4
128 615759 4
128 589064 4
128 586309 4
128 585074 4
128 582794 4
128 640174 4
128 692044 4
128 576334 4
128 694039 4
128 698219 4
128 699739 4
128 702494 4
128 702494 4
128 703634 4
128 704489 4
128 723869 4
128 725674 4
128 733559 4
128 738689 4
128 742584 4
128 752559 4
128 752749 4
128 765004 4
128 773554 4
128 791319 4
128 816399 4
128 819629 4
128 822004 4
128 910639 4
128 1019224 4
128 683304 4
128 573579 4
128 154223 3
128 166963 3
128 167110 3
128 172794 3
128 183084 3
128 187249 3
128 190336 3
128 191708 3
128 198666 3
128 204154 3
128 205036 3
128 205918 3
128 207192 3
128 211602 3
128 211798 3
128 213415 3
128 213464 3
128 213856 3
128 214150 3
128 214640 3
128 215816 3
128 219393 3
128 219687 3
128 219785 3
128 551919 4
128 224636 3
128 546694 4
128 256584 3
128 255506 3
128 254428 3
128 253644 3
128 253546 3
128 252370 3
128 251831 3
128 250900 3
128 249871 3
128 248009 3
128 207045 3
128 245951 3
128 238601 3
128 236200 3
128 236004 3
128 234730 3
128 234191 3
128 233799 3
128 233358 3
128 226743 3
128 225420 3
128 225371 3
128 222186 3
256 1071759 4
256 1060549 4
256 1052094 4
256 1051144 4
256 1046964 4
256 1037559 4
256 1028439 4
256 1012954 4
256 1010294 4
256 999749 4
256 999654 4
256 1097694 4
256 986164 4
256 975904 4
256 972959 4
256 970869 4
256 968494 4
256 966119 4
256 964219 4
256 962984 4
256 960419 4
256 955384 4
256 950539 4
256 995759 4
256 947214 4
256 1106244 4
256 1110139 4
256 1132749 4
256 1139019 4
256 1142629 4
256 1157164 4
256 1194499 4
256 1197919 4
256 1213594 4
256 1217774 4
256 1224709 4
256 1231739 4
256 1297574 4
256 1304699 4
256 1311634 4
256 1327879 4
256 1409009 4
256 1450714 4
256 1460309 4
256 1489759 4
256 1517784 4
256 1520064 4
256 1652589 4
256 1670639 4
256 1105769 4
256 943319 4
256 231790 3
256 595619 4
256 611009 4
256 632954 4
256 647679 4
256 651194 4
256 651289 4
256 663259 4
256 682449 4
256 733274 4
256 751799 4
256 763484 4
256 764814 4
256 778399 4
256 779919 4
256 787804 4
256 794359 4
256 794549 4
256 795119 4
256 796164 4
256 797589 4
256 798539 4
256 798919 4
256 801484 4
256 942464 4
256 763769 4
256 931634 4
256 927359 4
256 926409 4
256 924794 4
256 922229 4
256 898004 4
256 894584 4
256 886129 4
256 875299 4
256 862379 4
256 850219 4
256 805379 4
256 840244 4
256 840149 4
256 839864 4
256 836539 4
256 835874 4
256 831789 4
256 827134 4
256 823239 4
256 808039 4
256 806709 4
256 803859 4
512 5248725 5
512 5238440 5
512 5047513 5
512 5025260 5
512 4985616 5
512 4936061 5
512 4824235 5
512 4809649 5
512 4798242 5
512 4784591 5
512 4776176 5
512 5386357 5
512 4754297 5
512 4685481 5
512 4644902 5
512 4599461 5
512 4580387 5
512 4515685 5
512 4504278 5
512 4493619 5
512 4403298 5
512 4401241 5
512 4380671 5
512 4764208 5
512 4360475 5
512 5582333 5
512 5632449 5
512 5638994 5
512 5652832 5
512 5653580 5
512 5771577 5
512 6126129 5
512 6214580 5
512 6382319 5
512 6484421 5
512 6528553 5
512 6543513 5
512 6608776 5
512 6633273 5
512 6692552 5
512 6787361 5
512 6968003 5
512 7046169 5
512 7981917 5
512 8058961 5
512 8192105 5
512 9356367 5
512 10395152 5
512 5542689 5
512 4233876 5
512 836824 4
512 860004 4
512 917099 4
512 944459 4
512 967639 4
512 967829 4
512 1060359 4
512 1082684 4
512 1103964 4
512 1149849 4
512 1219674 4
512 1241619 4
512 1268314 4
512 1321799 4
512 1325979 4
512 1332249 4
512 1369679 4
512 1442544 4
512 1456984 4
512 1465249 4
512 1549039 4
512 1580104 4
512 1585994 4
512 1589319 4
512 4233128 5
512 792364 4
512 4194419 5
512 4171979 5
512 4149539 5
512 4131961 5
512 4130091 5
512 4091943 5
512 4004801 5
512 3997882 5
512 3893349 5
512 3881007 5
512 3743375 5
512 1663419 4
512 1606039 4
512 1667314 4
512 1667599 4
512 1670829 4
512 1702369 4
512 3716073 5
512 3727854 5
512 3601442 5
512 3448289 5
512 3353480 5
512 3502332 5
512 3580124 5
1024 31143029 6
1024 31603811 6
1024 31983344 6
1024 32394783 6
1024 32420753 6
1024 32883019 6
1024 33386837 6
1024 33938885 6
1024 33977840 6
1024 35318263 6
1024 37130227 6
1024 37854419 6
1024 38443567 6
1024 38600500 6
1024 41641587 6
1024 43469133 6
1024 43932512 6
1024 44100204 6
1024 44175146 6
1024 44367324 6
1024 45364572 6
1024 45421335 6
1024 45497390 6
1024 30249290 6
1024 45544136 6
1024 46943177 6
1024 47969363 6
1024 48572238 6
1024 49159531 6
1024 49192921 6
1024 51195950 6
1024 51588839 6
1024 52192827 6
1024 54105703 6
1024 60246866 6
1024 60683904 6
1024 64616875 6
1024 67062878 6
1024 69026581 6
1024 69947774 6
1024 72113301 6
1024 77549935 6
1024 88518179 6
1024 88577539 6
1024 141161683 7
1024 145691753 7
1024 147358198 7
1024 186436518 7
1024 46074666 6
1024 29514710 6
1024 1435229 4
1024 4012094 5
1024 4401054 5
1024 4725125 5
1024 5497622 5
1024 5986627 5
1024 6217572 5
1024 6693487 5
1024 6715553 5
1024 6926676 5
1024 7133124 5
1024 7667757 5
1024 7845594 5
1024 8493362 5
1024 8994522 5
1024 9773003 5
1024 10253593 5
1024 10279399 5
1024 11016366 5
1024 11457873 5
1024 11899567 5
1024 12505073 5
1024 19399395 6
1024 19590460 6
1024 29006069 6
1024 21858754 6
1024 28661781 6
1024 28653248 6
1024 28518575 6
1024 28373885 6
1024 28060019 6
1024 27819240 6
1024 27668614 6
1024 27517988 6
1024 27475694 6
1024 27366620 6
1024 26501819 6
1024 7831943 5
1024 25892637 6
1024 25399578 6
1024 24772588 6
1024 23797600 6
1024 23534932 6
1024 23205855 6
1024 23106056 6
1024 22851921 6
1024 22543249 6
1024 22520989 6
1024 22412286 6
1024 21211730 6
2048 1000000000 8
2048 1000000000 8
2048 1000000000 8
2048 1000000000 8
2048 1000000000 8
2048 1000000000 8
2048 1000000000 8
2048 1000000000 8
2048 1000000000 8
2048 1000000000 8
2048 1000000000 8
2048 1000000000 8
2048 1000000000 8
2048 1000000000 8
2048 1000000000 8
2048 991071896 8
2048 986093771 8
2048 970899796 8
2048 958633696 8
2048 798641115 7
2048 797436545 7
2048 796695328 7
2048 768698313 7
2048 1000000000 8
2048 1000000000 8
2048 1000000000 8
2048 1000000000 8
2048 1000000000 8
2048 1000000000 8
2048 1000000000 8
2048 1000000000 8
2048 1000000000 8
2048 1000000000 8
2048 1000000000 8
2048 1000000000 8
2048 1000000000 8
2048 1000000000 8
2048 1000000000 8
2048 1000000000 8
2048 1000000000 8
2048 1000000000 8
2048 1000000000 8
2048 1000000000 8
2048 1000000000 8
2048 1000000000 8
2048 1000000000 8
2048 1000000000 8
2048 1000000000 8
2048 751719049 7
2048 1000000000 8
2048 349519777 7
2048 28084876 6
2048 37548715 6
2048 37752765 6
2048 38736286 6
2048 61441115 6
2048 68647790 6
2048 76350492 6
2048 144768003 7
2048 147763909 7
2048 151938520 7
2048 157903728 7
2048 158859994 7
2048 186364096 7
2048 189346700 7
2048 215716437 7
2048 237401653 7
2048 258757275 7
2048 279885285 7
2048 290665078 7
2048 293893030 7
2048 295238749 7
2048 307554184 7
2048 316702265 7
2048 317556549 7
2048 621706040 7
2048 743700160 7
2048 617756085 7
2048 606667390 7
2048 599623981 7
2048 594057094 7
2048 581916063 7
2048 522195995 7
2048 501031035 7
2048 493991321 7
2048 492903513 7
2048 453929392 7
2048 329792911 7
2048 436270248 7
2048 431887239 7
2048 431545082 7
2048 410799874 7
2048 404293718 7
2048 397469053 7
2048 392038142 7
2048 382273735 7
2048 373571271 7
2048 362475925 7
2048 527788747 7
2048 452148402 7
4096 1000000000 8
4096 1000000000 8
4096 1000000000 8
4096 1000000000 8
4096 1000000000 8
4096 1000000000 8
4096 1000000000 8
4096 1000000000 8
4096 1000000000 8
4096 1000000000 8
4096 1000000000 8
4096 1000000000 8
4096 1000000000 8
4096 1000000000 8
4096 1000000000 8
4096 1000000000 8
4096 1000000000 8
4096 1000000000 8
4096 1000000000 8
4096 1000000000 8
4096 1000000000 8
4096 1000000000 8
4096 1000000000 8
4096 1000000000 8
4096 1000000000 8
4096 1000000000 8
4096 1000000000 8
4096 1000000000 8
4096 1000000000 8
4096 1000000000 8
4096 1000000000 8
4096 1000000000 8
4096 1000000000 8
4096 1000000000 8
4096 1000000000 8
4096 1000000000 8
4096 1000000000 8
4096 1000000000 8
4096 1000000000 8
4096 1000000000 8
4096 1000000000 8
4096 1000000000 8
4096 1000000000 8
4096 1000000000 8
4096 1000000000 8
4096 1000000000 8
4096 1000000000 8
4096 1000000000 8
4096 1000000000 8
4096 227913632 7
4096 1000000000 8
4096 1000000000 8
4096 1000000000 8
4096 1000000000 8
4096 1000000000 8
4096 1000000000 8
4096 1000000000 8
4096 1000000000 8
4096 1000000000 8
4096 1000000000 8
4096 1000000000 8
4096 1000000000 8
4096 1000000000 8
4096 1000000000 8
4096 1000000000 8
4096 1000000000 8
4096 1000000000 8
4096 1000000000 8
4096 1000000000 8
4096 1000000000 8
4096 1000000000 8
4096 1000000000 8
4096 1000000000 8
4096 1000000000 8
4096 1000000000 8
4096 1000000000 8
4096 1000000000 8
4096 1000000000 8
4096 1000000000 8
4096 1000000000 8
4096 1000000000 8
4096 1000000000 8
4096 1000000000 8
4096 1000000000 8
4096 1000000000 8
4096 1000000000 8
4096 1000000000 8
4096 1000000000 8
4096 1000000000 8
4096 1000000000 8
4096 1000000000 8
4096 1000000000 8
4096 1000000000 8
4096 1000000000 8
4096 1000000000 8
4096 1000000000 8
4096 1000000000 8
4096 1000000000 8
4096 1000000000 8
4096 1000000000 8
8192 1000000000 8
8192 1000000000 8
8192 1000000000 8
8192 1000000000 8
8192 1000000000 8
8192 1000000000 8
8192 1000000000 8
8192 1000000000 8
8192 1000000000 8
8192 1000000000 8
8192 1000000000 8
8192 1000000000 8
8192 1000000000 8
8192 1000000000 8
8192 1000000000 8
8192 1000000000 8
8192 1000000000 8
8192 1000000000 8
8192 1000000000 8
8192 1000000000 8
8192 1000000000 8
8192 1000000000 8
8192 1000000000 8
8192 1000000000 8
8192 1000000000 8
8192 1000000000 8
8192 1000000000 8
8192 1000000000 8
8192 1000000000 8
8192 1000000000 8
8192 1000000000 8
8192 1000000000 8
8192 1000000000 8
8192 1000000000 8
8192 1000000000 8
8192 1000000000 8
8192 1000000000 8
8192 1000000000 8
8192 1000000000 8
8192 1000000000 8
8192 1000000000 8
8192 1000000000 8
8192 1000000000 8
8192 1000000000 8
8192 1000000000 8
8192 1000000000 8
8192 1000000000 8
8192 1000000000 8
8192 1000000000 8
8192 1000000000 8
8192 1000000000 8
8192 1000000000 8
8192 1000000000 8
8192 1000000000 8
8192 1000000000 8
8192 1000000000 8
8192 1000000000 8
8192 1000000000 8
8192 1000000000 8
8192 1000000000 8
8192 1000000000 8
8192 1000000000 8
8192 1000000000 8
8192 1000000000 8
8192 1000000000 8
8192 1000000000 8
8192 1000000000 8
8192 1000000000 8
8192 1000000000 8
8192 1000000000 8
8192 1000000000 8
8192 1000000000 8
8192 1000000000 8
8192 1000000000 8
8192 1000000000 8
8192 1000000000 8
8192 1000000000 8
8192 1000000000 8
8192 1000000000 8
8192 1000000000 8
8192 1000000000 8
8192 1000000000 8
8192 1000000000 8
8192 1000000000 8
8192 1000000000 8
8192 1000000000 8
8192 1000000000 8
8192 1000000000 8
8192 1000000000 8
8192 1000000000 8
8192 1000000000 8
8192 1000000000 8
8192 1000000000 8
8192 1000000000 8
8192 1000000000 8
8192 1000000000 8
8192 1000000000 8
8192 1000000000 8
8192 1000000000 8
8192 1000000000 8
16384 1000000000 8
16384 1000000000 8
16384 1000000000 8
16384 1000000000 8
16384 1000000000 8
16384 1000000000 8
16384 1000000000 8
16384 1000000000 8
16384 1000000000 8
16384 1000000000 8
16384 1000000000 8
16384 1000000000 8
16384 1000000000 8
16384 1000000000 8
16384 1000000000 8
16384 1000000000 8
16384 1000000000 8
16384 1000000000 8
16384 1000000000 8
16384 1000000000 8
16384 1000000000 8
16384 1000000000 8
16384 1000000000 8
16384 1000000000 8
16384 1000000000 8
16384 1000000000 8
16384 1000000000 8
16384 1000000000 8
16384 1000000000 8
16384 1000000000 8
16384 1000000000 8
16384 1000000000 8
16384 1000000000 8
16384 1000000000 8
16384 1000000000 8
16384 1000000000 8
16384 1000000000 8
16384 1000000000 8
16384 1000000000 8
16384 1000000000 8
16384 1000000000 8
16384 1000000000 8
16384 1000000000 8
16384 1000000000 8
16384 1000000000 8
16384 1000000000 8
16384 1000000000 8
16384 1000000000 8
16384 1000000000 8
16384 1000000000 8
16384 1000000000 8
16384 1000000000 8
16384 1000000000 8
16384 1000000000 8
16384 1000000000 8
16384 1000000000 8
16384 1000000000 8
16384 1000000000 8
16384 1000000000 8
16384 1000000000 8
16384 1000000000 8
16384 1000000000 8
16384 1000000000 8
16384 1000000000 8
16384 1000000000 8
16384 1000000000 8
16384 1000000000 8
16384 1000000000 8
16384 1000000000 8
16384 1000000000 8
16384 1000000000 8
16384 1000000000 8
16384 1000000000 8
16384 1000000000 8
16384 1000000000 8
16384 1000000000 8
16384 1000000000 8
16384 1000000000 8
16384 1000000000 8
16384 1000000000 8
16384 1000000000 8
16384 1000000000 8
16384 1000000000 8
16384 1000000000 8
16384 1000000000 8
16384 1000000000 8
16384 1000000000 8
16384 1000000000 8
16384 1000000000 8
16384 1000000000 8
16384 1000000000 8
16384 1000000000 8
16384 1000000000 8
16384 1000000000 8
16384 1000000000 8
16384 1000000000 8
16384 1000000000 8
16384 1000000000 8
16384 1000000000 8
16384 1000000000 8

==> experiments/Results/n=100MuPlusOneEAFPK.txt <==
x lw lq med uq uw
0 6 24 24 24 48
2 12 24 24 24 48
4 24 24 24 48 48
8 24 24 48 48 48
16 24 48 48 48 48
32 24 48 48 48 48
64 48 48 48 48 94
128 48 48 94 94 94
256 48 94 94 94 94
512 94 94 186 186 186
1024 94 370 370 370 738
2048 370 738 738 1474 1474


==> experiments/Results/n=100MuPlusOneEAFPMed.txt <==
variance time
0 37997
2 41722
4 44472
8 114410
16 131364
32 148637
64 185583
128 562749
256 945266
512 4233502
1024 29260389
2048 747709604
4096 1000000000
8192 1000000000
16384 1000000000


==> experiments/Results/n=100NoiseObliviousCGAFP.txt <==
variance time
0 20168 3
0 20168 3
0 20174 3
0 20174 3
0 20176 3
0 20180 3
0 20180 3
0 20182 3
0 20184 3
0 20186 3
0 20186 3
0 20188 3
0 20192 3
0 20194 3
0 20196 3
0 20196 3
0 20198 3
0 20200 3
0 20204 3
0 20206 3
0 20216 3
0 20216 3
0 20216 3
0 83248 4
0 20222 3
0 20234 3
0 20238 3
0 20238 3
0 20238 3
0 20242 3
0 20246 3
0 20248 3
0 20248 3
0 20250 3
0 20250 3
0 20260 3
0 20284 3
0 20298 3
0 20306 3
0 82896 4
0 83026 4
0 83080 4
0 83084 4
0 83116 4
0 83208 4
0 83212 4
0 83242 4
0 20168 3
0 20232 3
0 4632 2
0 20166 3
0 4704 2
0 4728 2
0 4738 2
0 4744 2
0 4750 2
0 4776 2
0 4782 2
0 4802 2
0 4820 2
0 4828 2
0 4848 2
0 4866 2
0 20010 3
0 20018 3
0 20024 3
0 20046 3
0 20048 3
0 20064 3
0 20074 3
0 20082 3
0 20082 3
0 20092 3
0 20096 3
0 20098 3
0 20218 3
0 20168 3
0 20162 3
0 20156 3
0 20154 3
0 20150 3
0 20150 3
0 20146 3
0 20144 3
0 20144 3
0 20142 3
0 20140 3
0 20106 3
0 20138 3
0 20134 3
0 20132 3
0 20132 3
0 20130 3
0 20126 3
0 20124 3
0 20118 3
0 20112 3
0 20110 3
0 20146 3
0 20138 3
2 20324 3
2 20362 3
2 20362 3
2 20360 3
2 20358 3
2 20356 3
2 20354 3
2 20350 3
2 20348 3
2 20332 3
2 20330 3
2 20370 3
2 20312 3
2 20310 3
2 20310 3
2 20308 3
2 20308 3
2 20308 3
2 20306 3
2 20300 3
2 20300 3
2 20300 3
2 20294 3
2 20318 3
2 20292 3
2 20372 3
2 20372 3
2 20376 3
2 20376 3
2 20382 3
2 20382 3
2 20392 3
2 20398 3
2 20398 3
2 20404 3
2 20430 3
2 20442 3
2 20448 3
2 20506 3
2 20722 3
2 83166 4
2 83202 4
2 83274 4
2 83298 4
2 83318 4
2 83360 4
2 83382 4
2 83524 4
2 20372 3
2 20366 3
2 4790 2
2 4798 2
2 4824 2
2 4824 2
2 4844 2
2 4878 2
2 4880 2
2 4882 2
2 4896 2
2 4928 2
2 4956 2
2 4960 2
2 20016 3
2 20068 3
2 20102 3
2 20118 3
2 20130 3
2 20152 3
2 20154 3
2 20168 3
2 20172 3
2 20176 3
2 20184 3
2 20186 3
2 20188 3
2 20288 3
2 20288 3
2 20286 3
2 20284 3
2 20278 3
2 20278 3
2 20270 3
2 20262 3
2 20258 3
2 20252 3
2 20250 3
2 20242 3
2 20188 3
2 20238 3
2 20224 3
2 20222 3
2 20220 3
2 20210 3
2 20202 3
2 20198 3
2 20194 3
2 20190 3
2 20190 3
2 20264 3
2 20238 3
4 20458 3
4 20530 3
4 20524 3
4 20512 3
4 20502 3
4 20502 3
4 20468 3
4 20464 3
4 20464 3
4 20462 3
4 20460 3
4 20532 3
4 20450 3
4 20444 3
4 20442 3
4 20440 3
4 20436 3
4 20428 3
4 20422 3
4 20420 3
4 20418 3
4 20414 3
4 20404 3
4 20458 3
4 20404 3
4 20560 3
4 20622 3
4 20628 3
4 20774 3
4 82976 4
4 83280 4
4 83364 4
4 83390 4
4 83394 4
4 83402 4
4 83452 4
4 83454 4
4 83456 4
4 83460 4
4 83490 4
4 83500 4
4 83516 4
4 83520 4
4 83556 4
4 83558 4
4 83558 4
4 83580 4
4 83776 4
4 20556 3
4 20452 3
4 20400 3
4 5010 2
4 20196 3
4 20216 3
4 20222 3
4 20224 3
4 20244 3
4 20250 3
4 20260 3
4 20266 3
4 20270 3
4 20278 3
4 20282 3
4 20294 3
4 20296 3
4 20296 3
4 20308 3
4 20308 3
4 20308 3
4 20310 3
4 20310 3
4 20310 3
4 20312 3
4 20314 3
4 20318 3
4 4920 2
4 20402 3
4 20398 3
4 20396 3
4 20392 3
4 20390 3
4 20382 3
4 20382 3
4 20382 3
4 20380 3
4 20380 3
4 20370 3
4 20364 3
4 20324 3
4 20358 3
4 20356 3
4 20356 3
4 20354 3
4 20346 3
4 20338 3
4 20334 3
4 20332 3
4 20330 3
4 20328 3
4 20322 3
8 20826 3
8 20814 3
8 20808 3
8 20782 3
8 20762 3
8 20750 3
8 20744 3
8 20744 3
8 20740 3
8 20728 3
8 20700 3
8 20872 3
8 20642 3
8 20640 3
8 20634 3
8 20630 3
8 20628 3
8 20620 3
8 20612 3
8 20608 3
8 20606 3
8 20604 3
8 20602 3
8 20670 3
8 20598 3
8 83500 4
8 83536 4
8 83552 4
8 83622 4
8 83650 4
8 83650 4
8 83658 4
8 83696 4
8 83752 4
8 83754 4
8 83772 4
8 83792 4
8 83804 4
8 83804 4
8 83822 4
8 83824 4
8 83824 4
8 83914 4
8 84028 4
8 84036 4
8 84038 4
8 84040 4
8 84084 4
8 20886 3
8 20860 3
8 20300 3
8 20316 3
8 20320 3
8 20326 3
8 20346 3
8 20350 3
8 20368 3
8 20390 3
8 20404 3
8 20426 3
8 20432 3
8 20452 3
8 20452 3
8 20456 3
8 20464 3
8 20466 3
8 20474 3
8 20476 3
8 20478 3
8 20488 3
8 20488 3
8 20500 3
8 20502 3
8 20502 3
8 20504 3
8 20596 3
8 20596 3
8 20592 3
8 20588 3
8 20588 3
8 20588 3
8 20586 3
8 20584 3
8 20580 3
8 20566 3
8 20558 3
8 20550 3
8 20510 3
8 20538 3
8 20536 3
8 20534 3
8 20534 3
8 20528 3
8 20526 3
8 20522 3
8 20520 3
8 20514 3
8 20512 3
8 20584 3
8 20546 3
16 84048 4
16 84208 4
16 84190 4
16 84180 4
16 84158 4
16 84142 4
16 84140 4
16 84122 4
16 84122 4
16 84114 4
16 84076 4
16 84214 4
16 83958 4
16 83928 4
16 83924 4
16 83924 4
16 83920 4
16 83916 4
16 83898 4
16 83892 4
16 83758 4
16 83746 4
16 83708 4
16 84024 4
16 83666 4
16 84218 4
16 84232 4
16 84240 4
16 84260 4
16 84272 4
16 84284 4
16 84306 4
16 84326 4
16 84326 4
16 84328 4
16 84342 4
16 84350 4
16 84368 4
16 84412 4
16 84484 4
16 84494 4
16 84504 4
16 84514 4
16 84516 4
16 84550 4
16 84554 4
16 84556 4
16 355790 5
16 84218 4
16 83972 4
16 83404 4
16 20576 3
16 20670 3
16 20670 3
16 20682 3
16 20714 3
16 20732 3
16 20742 3
16 20758 3
16 20758 3
16 20764 3
16 20766 3
16 20768 3
16 20804 3
16 20806 3
16 20818 3
16 20820 3
16 20824 3
16 20848 3
16 20848 3
16 20886 3
16 20902 3
16 20904 3
16 20910 3
16 20920 3
16 5074 2
16 83658 4
16 21416 3
16 21354 3
16 21262 3
16 21164 3
16 21156 3
16 21062 3
16 21034 3
16 21026 3
16 21010 3
16 21006 3
16 21004 3
16 20926 3
16 21000 3
16 21000 3
16 20980 3
16 20978 3
16 20978 3
16 20972 3
16 20954 3
16 20954 3
16 20946 3
16 20938 3
16 20922 3
32 85148 4
32 85144 4
32 85128 4
32 85124 4
32 85116 4
32 85064 4
32 85060 4
32 85050 4
32 85048 4
32 85036 4
32 85034 4
32 85184 4
32 85010 4
32 85000 4
32 84978 4
32 84974 4
32 84968 4
32 84954 4
32 84944 4
32 84934 4
32 84920 4
32 84912 4
32 84904 4
32 85016 4
32 84904 4
32 85224 4
32 85228 4
32 85228 4
32 85230 4
32 85238 4
32 85240 4
32 85262 4
32 85298 4
32 85300 4
32 85308 4
32 85356 4
32 85438 4
32 85458 4
32 85482 4
32 85484 4
32 85496 4
32 85698 4
32 85720 4
32 85886 4
32 356052 5
32 356570 5
32 356784 5
32 357000 5
32 85188 4
32 85012 4
32 20842 3
32 20990 3
32 21164 3
32 21266 3
32 21278 3
32 21312 3
32 21346 3
32 21408 3
32 21416 3
32 21424 3
32 21460 3
32 21514 3
32 21530 3
32 21564 3
32 21568 3
32 21600 3
32 21626 3
32 21660 3
32 83930 4
32 84152 4
32 84298 4
32 84366 4
32 84386 4
32 84456 4
32 84492 4
32 84868 4
32 84874 4
32 84858 4
32 84856 4
32 84848 4
32 84834 4
32 84812 4
32 84812 4
32 84780 4
32 84778 4
32 84736 4
32 84736 4
32 84730 4
32 84582 4
32 84708 4
32 84690 4
32 84688 4
32 84682 4
32 84678 4
32 84656 4
32 84656 4
32 84628 4
32 84612 4
32 84602 4
32 84566 4
64 87658 4
64 87566 4
64 87550 4
64 87498 4
64 87388 4
64 87312 4
64 87246 4
64 87246 4
64 87168 4
64 87142 4
64 87112 4
64 87724 4
64 87006 4
64 86998 4
64 86998 4
64 86944 4
64 86902 4
64 86888 4
64 86802 4
64 86796 4
64 86790 4
64 86760 4
64 86726 4
64 87012 4
64 86704 4
64 88548 4
64 357448 5
64 357876 5
64 358062 5
64 358096 5
64 358146 5
64 358204 5
64 358214 5
64 358270 5
64 358406 5
64 358444 5
64 358722 5
64 358832 5
64 358852 5
64 358864 5
64 358892 5
64 359106 5
64 359362 5
64 359440 5
64 359516 5
64 359544 5
64 359686 5
64 360012 5
64 87768 4
64 87346 4
64 86674 4
64 85450 4
64 85520 4
64 85598 4
64 85700 4
64 85704 4
64 85728 4
64 85794 4
64 85814 4
64 85830 4
64 85856 4
64 85858 4
64 85884 4
64 85894 4
64 85906 4
64 85946 4
64 86012 4
64 86012 4
64 86014 4
64 86084 4
64 86126 4
64 86132 4
64 86136 4
64 86150 4
64 86152 4
64 85360 4
64 86688 4
64 86652 4
64 86598 4
64 86586 4
64 86568 4
64 86514 4
64 86484 4
64 86428 4
64 86416 4
64 86412 4
64 86400 4
64 86386 4
64 86196 4
64 86172 4
64 86208 4
64 86220 4
64 86228 4
64 86256 4
64 86356 4
64 86292 4
64 86322 4
64 86328 4
64 86348 4
64 86368 4
128 362444 5
128 362434 5
128 362430 5
128 362426 5
128 362408 5
128 362344 5
128 362318 5
128 362276 5
128 362276 5
128 362154 5
128 362132 5
128 362556 5
128 362102 5
128 361998 5
128 361920 5
128 361880 5
128 361860 5
128 361844 5
128 361844 5
128 361742 5
128 361532 5
128 361488 5
128 361434 5
128 362130 5
128 362592 5
128 361386 5
128 362694 5
128 362714 5
128 362792 5
128 362800 5
128 362838 5
128 362842 5
128 362872 5
128 362886 5
128 362904 5
128 363056 5
128 363056 5
128 363346 5
128 363502 5
128 363596 5
128 363708 5
128 363732 5
128 364270 5
128 364522 5
128 365222 5
128 366800 5
128 1528020 6
128 1530444 6
128 362558 5
128 361302 5
128 86928 4
128 87074 4
128 87756 4
128 87914 4
128 87988 4
128 88016 4
128 88018 4
128 88024 4
128 88032 4
128 88206 4
128 88316 4
128 88336 4
128 88422 4
128 88438 4
128 88636 4
128 88646 4
128 88676 4
128 88698 4
128 88726 4
128 88770 4
128 88778 4
128 88828 4
128 89094 4
128 89446 4
128 361276 5
128 89624 4
128 361222 5
128 361210 5
128 361126 5
128 361070 5
128 361046 5
128 360982 5
128 360924 5
128 360914 5
128 360664 5
128 360386 5
128 360358 5
128 88352 4
128 360306 5
128 359952 5
128 359442 5
128 359186 5
128 359014 5
128 90320 4
128 90276 4
128 90234 4
128 90064 4
128 89736 4
128 89698 4
128 89502 4
256 369652 5
256 369436 5
256 369354 5
256 369318 5
256 369304 5
256 369170 5
256 368962 5
256 368900 5
256 368870 5
256 368834 5
256 368790 5
256 369942 5
256 368748 5
256 368724 5
256 368644 5
256 368560 5
256 368460 5
256 368432 5
256 368418 5
256 368298 5
256 367974 5
256 367952 5
256 367872 5
256 368770 5
256 367830 5
256 370234 5
256 370598 5
256 370750 5
256 370918 5
256 371124 5
256 371276 5
256 371610 5
256 371722 5
256 371950 5
256 371962 5
256 372010 5
256 373732 5
256 1532160 6
256 1533612 6
256 1534186 6
256 1534230 6
256 1534756 6
256 1534892 6
256 1535416 6
256 1535478 6
256 1536156 6
256 1537124 6
256 1537268 6
256 1538006 6
256 370202 5
256 367792 5
256 90266 4
256 90666 4
256 92642 4
256 93716 4
256 364348 5
256 364450 5
256 364450 5
256 364554 5
256 365036 5
256 365046 5
256 365130 5
256 365388 5
256 365464 5
256 365664 5
256 365732 5
256 365904 5
256 365914 5
256 366000 5
256 366056 5
256 366088 5
256 366218 5
256 366368 5
256 366506 5
256 366598 5
256 367730 5
256 365438 5
256 367680 5
256 367678 5
256 367668 5
256 367608 5
256 367486 5
256 367420 5
256 367362 5
256 367296 5
256 367278 5
256 367274 5
256 367194 5
256 366744 5
256 367172 5
256 367170 5
256 367150 5
256 367128 5
256 367054 5
256 367004 5
256 366904 5
256 366882 5
256 366844 5
256 366786 5
256 366598 5
512 1551328 6
512 1550198 6
512 1550052 6
512 1549986 6
512 1549762 6
512 1549506 6
512 1549412 6
512 1549240 6
512 1549158 6
512 1548978 6
512 1548962 6
512 1551654 6
512 1548304 6
512 1548272 6
512 1547802 6
512 1547232 6
512 1547230 6
512 1546950 6
512 1546468 6
512 1546010 6
512 1545974 6
512 1545220 6
512 1545112 6
512 1548778 6
512 1544986 6
512 1551854 6
512 1552622 6
512 1552674 6
512 1552904 6
512 1552980 6
512 1552996 6
512 1553216 6
512 1553228 6
512 1553234 6
512 1553358 6
512 1553970 6
512 1554512 6
512 1554672 6
512 1554908 6
512 1555384 6
512 1556082 6
512 1556158 6
512 1556822 6
512 1558044 6
512 1558178 6
512 1558384 6
512 1558682 6
512 1560404 6
512 1551710 6
512 1544848 6
512 371868 5
512 372444 5
512 372788 5
512 373140 5
512 373570 5
512 373690 5
512 373736 5
512 373942 5
512 374166 5
512 374218 5
512 374288 5
512 374640 5
512 375030 5
512 375384 5
512 375776 5
512 375820 5
512 375898 5
512 376072 5
512 376658 5
512 376734 5
512 376768 5
512 376978 5
512 377034 5
512 377198 5
512 1544424 6
512 370568 5
512 1543512 6
512 1543032 6
512 1542456 6
512 1542302 6
512 386682 5
512 382122 5
512 382102 5
512 382038 5
512 380736 5
512 380606 5
512 380406 5
512 377716 5
512 377372 5
512 377748 5
512 377950 5
512 378264 5
512 378304 5
512 380116 5
512 380202 5
512 379770 5
512 378852 5
512 378306 5
512 378994 5
512 379758 5
1024 1572922 6
1024 1572934 6
1024 1572936 6
1024 1573012 6
1024 1573094 6
1024 1573182 6
1024 1573316 6
1024 1573492 6
1024 1573674 6
1024 1574318 6
1024 1574626 6
1024 1574648 6
1024 1575016 6
1024 1575110 6
1024 1575330 6
1024 1575788 6
1024 1575960 6
1024 1576042 6
1024 1577204 6
1024 1578112 6
1024 1578822 6
1024 1579830 6
1024 1580406 6
1024 1572812 6
1024 1580920 6
1024 1581692 6
1024 1581896 6
1024 1582544 6
1024 1583028 6
1024 1583418 6
1024 1584460 6
1024 1585474 6
1024 1586944 6
1024 1589510 6
1024 1589884 6
1024 6552084 7
1024 6565178 7
1024 6565898 7
1024 6566712 7
1024 6567366 7
1024 6567434 7
1024 6569322 7
1024 6569430 7
1024 6571304 7
1024 6573136 7
1024 6573980 7
1024 6578158 7
1024 6588162 7
1024 1580966 6
1024 1572466 6
1024 377392 5
1024 388636 5
1024 1554040 6
1024 1559236 6
1024 1559896 6
1024 1560832 6
1024 1560928 6
1024 1562074 6
1024 1562374 6
1024 1562684 6
1024 1562774 6
1024 1562820 6
1024 1563232 6
1024 1563266 6
1024 1563346 6
1024 1563350 6
1024 1563864 6
1024 1564348 6
1024 1564534 6
1024 1565512 6
1024 1565678 6
1024 1565980 6
1024 1566406 6
1024 1567018 6
1024 1571810 6
1024 1568376 6
1024 1571724 6
1024 1571604 6
1024 1571506 6
1024 1571462 6
1024 1571324 6
1024 1571118 6
1024 1570990 6
1024 1570688 6
1024 1569942 6
1024 1569820 6
1024 1569740 6
1024 1563178 6
1024 1569584 6
1024 1569478 6
1024 1569472 6
1024 1569268 6
1024 1569122 6
1024 1569020 6
1024 1568854 6
1024 1568840 6
1024 1568802 6
1024 1568704 6
1024 1568560 6
1024 1567262 6
2048 6627366 7
2048 6625560 7
2048 6625264 7
2048 6625198 7
2048 6624748 7
2048 6624558 7
2048 6624366 7
2048 6622016 7
2048 6621876 7
2048 6621770 7
2048 6619702 7
2048 6627442 7
2048 6618616 7
2048 6616566 7
2048 6615882 7
2048 6613796 7
2048 6613524 7
2048 6613130 7
2048 6613054 7
2048 6612688 7
2048 6611770 7
2048 6610666 7
2048 6610118 7
2048 6619182 7
2048 27865794 8
2048 6629832 7
2048 6629846 7
2048 6630642 7
2048 6632514 7
2048 6632814 7
2048 6633226 7
2048 6634238 7
2048 6634622 7
2048 6635044 7
2048 6636078 7
2048 6636578 7
2048 6638572 7
2048 6638646 7
2048 6638974 7
2048 6640250 7
2048 6640384 7
2048 6640566 7
2048 6640802 7
2048 6642418 7
2048 6646396 7
2048 6650594 7
2048 6662600 7
2048 6672792 7
2048 6608848 7
2048 6629338 7
2048 1608902 6
2048 1588222 6
2048 1591018 6
2048 1592272 6
2048 1592272 6
2048 1592378 6
2048 1592824 6
2048 1592914 6
2048 1594762 6
2048 1595998 6
2048 1596482 6
2048 1597140 6
2048 1598242 6
2048 1600856 6
2048 1602834 6
2048 1602866 6
2048 1603148 6
2048 1603448 6
2048 1603816 6
2048 1604454 6
2048 1606310 6
2048 1606958 6
2048 1608022 6
2048 1608344 6
2048 1608440 6
2048 6608492 7
2048 6608602 7
2048 6604280 7
2048 6603142 7
2048 6601372 7
2048 6600022 7
2048 6598124 7
2048 1645086 6
2048 1631758 6
2048 1625012 6
2048 1624210 6
2048 1622298 6
2048 1608558 6
2048 1618624 6
2048 1615820 6
2048 1615774 6
2048 1614508 6
2048 1614156 6
2048 1614092 6
2048 1613552 6
2048 1611792 6
2048 1611722 6
2048 1611240 6
2048 6591606 7
2048 1619310 6
4096 6716180 7
4096 6726270 7
4096 6725392 7
4096 6723358 7
4096 6723274 7
4096 6722468 7
4096 6721344 7
4096 6719690 7
4096 6719612 7
4096 6719294 7
4096 6719150 7
4096 6726540 7
4096 6713750 7
4096 6713342 7
4096 6713002 7
4096 6712978 7
4096 6710702 7
4096 6710286 7
4096 6710010 7
4096 6708850 7
4096 6706816 7
4096 6706098 7
4096 6706086 7
4096 6714286 7
4096 6705220 7
4096 6731162 7
4096 6732320 7
4096 6733894 7
4096 6734306 7
4096 6741626 7
4096 6741702 7
4096 6744268 7
4096 6747756 7
4096 6749222 7
4096 6752280 7
4096 6754368 7
4096 6754796 7
4096 6760604 7
4096 6761086 7
4096 6764056 7
4096 6768076 7
4096 6771798 7
4096 6813046 7
4096 27958784 8
4096 27985838 8
4096 27989060 8
4096 28010448 8
4096 28026114 8
4096 6729262 7
4096 6714342 7
4096 1629298 6
4096 1631750 6
4096 1669448 6
4096 6631806 7
4096 6651840 7
4096 6654330 7
4096 6654436 7
4096 6660660 7
4096 6661272 7
4096 6662492 7
4096 6663338 7
4096 6667226 7
4096 6667558 7
4096 6669162 7
4096 6671528 7
4096 6672150 7
4096 6673642 7
4096 6674666 7
4096 6675686 7
4096 6675694 7
4096 6677806 7
4096 6677886 7
4096 6678120 7
4096 6679550 7
4096 6679850 7
4096 6703140 7
4096 6704346 7
4096 6701612 7
4096 6700764 7
4096 6700544 7
4096 6700444 7
4096 6699618 7
4096 6699554 7
4096 6697510 7
4096 6696800 7
4096 6696744 7
4096 6695560 7
4096 6695476 7
4096 6683760 7
4096 6692016 7
4096 6691896 7
4096 6691102 7
4096 6689828 7
4096 6689622 7
4096 6687398 7
4096 6685310 7
4096 6684860 7
4096 6684558 7
4096 6684466 7
4096 6682356 7
8192 28179146 8
8192 28178862 8
8192 28178628 8
8192 28176120 8
8192 28175152 8
8192 28174714 8
8192 28173586 8
8192 28170832 8
8192 28168994 8
8192 28167492 8
8192 28165656 8
8192 28181442 8
8192 28163766 8
8192 28162900 8
8192 28161784 8
8192 28159554 8
8192 28159056 8
8192 28158520 8
8192 28157490 8
8192 28154556 8
8192 28152584 8
8192 28152250 8
8192 28151042 8
8192 28164522 8
8192 28207578 8
8192 28188254 8
8192 28193110 8
8192 28195762 8
8192 28206286 8
8192 28148404 8
8192 28210998 8
8192 28212714 8
8192 28213210 8
8192 28216532 8
8192 28221474 8
8192 28225864 8
8192 28239098 8
8192 28241528 8
8192 28243386 8
8192 28250560 8
8192 28250882 8
8192 28251706 8
8192 28260674 8
8192 28274564 8
8192 28275438 8
8192 28281408 8
8192 28296730 8
8192 28304986 8
8192 28320548 8
8192 28186836 8
8192 28045540 8
8192 1675736 6
8192 6743154 7
8192 6757812 7
8192 6765410 7
8192 6771236 7
8192 6773574 7
8192 6773654 7
8192 6776672 7
8192 6776902 7
8192 6784680 7
8192 6794628 7
8192 6799716 7
8192 6801800 7
8192 6805098 7
8192 6809652 7
8192 6817510 7
8192 6818502 7
8192 6820854 7
8192 6821600 7
8192 6827506 7
8192 6830700 7
8192 6831374 7
8192 6833258 7
8192 6840354 7
8192 28137158 8
8192 28142764 8
8192 28137130 8
8192 28124364 8
8192 28119028 8
8192 28094086 8
8192 28090784 8
8192 28086994 8
8192 28086538 8
8192 28078038 8
8192 28062746 8
8192 6996432 7
8192 6847066 7
8192 6840558 7
8192 6847920 7
8192 6849982 7
8192 6852916 7
8192 6862230 7
8192 6875484 7
8192 6951752 7
8192 6952594 7
8192 6933360 7
8192 6887978 7
8192 6890022 7
8192 6881776 7
16384 28581290 8
16384 28579746 8
16384 28575296 8
16384 28570886 8
16384 28570832 8
16384 28566798 8
16384 28565358 8
16384 28564662 8
16384 28558426 8
16384 28555874 8
16384 28554926 8
16384 28582020 8
16384 28538328 8
16384 28537824 8
16384 28537356 8
16384 28537206 8
16384 28533598 8
16384 28525632 8
16384 28525182 8
16384 28520160 8
16384 28515270 8
16384 28512460 8
16384 28511590 8
16384 28544182 8
16384 28509886 8
16384 28591296 8
16384 28592256 8
16384 28595126 8
16384 28596830 8
16384 28601146 8
16384 28601260 8
16384 28614336 8
16384 28619930 8
16384 28633478 8
16384 28635892 8
16384 28639530 8
16384 28647762 8
16384 28653002 8
16384 28659712 8
16384 28665126 8
16384 28672132 8
16384 28684446 8
16384 28722356 8
16384 118851460 9
16384 118981008 9
16384 119003192 9
16384 119023644 9
16384 119108032 9
16384 28588166 8
16384 28508842 8
16384 6999490 7
16384 7007880 7
16384 28322588 8
16384 28331920 8
16384 28355342 8
16384 28358810 8
16384 28359438 8
16384 28369188 8
16384 28370342 8
16384 28371910 8
16384 28376176 8
16384 28389026 8
16384 28389298 8
16384 28392634 8
16384 28393396 8
16384 28401072 8
16384 28403320 8
16384 28404310 8
16384 28404612 8
16384 28407346 8
16384 28418426 8
16384 28419698 8
16384 28423546 8
16384 28506332 8
16384 28429386 8
16384 28430182 8
16384 28442154 8
16384 28444232 8
16384 28445240 8
16384 28450980 8
16384 28459178 8
16384 28462016 8
16384 28462878 8
16384 28464258 8
16384 28465874 8
16384 28471518 8
16384 28475480 8
16384 28475500 8
16384 28491270 8
16384 28491326 8
16384 28492148 8
16384 28498488 8
16384 28500070 8
16384 28500072 8
16384 28500158 8
16384 28501824 8
16384 28502256 8
16384 28503494 8
16384 119221274 9
16384 28429942 8

==> experiments/Results/n=100NoiseObliviousCGAFPK.txt <==
x lw lq med uq uw
0 24 46 46 46 92
2 24 46 46 46 92
4 24 46 46 46 92
8 46 46 46 46 92
16 24 46 92 92 184
32 46 92 92 92 184
64 92 92 92 92 184
128 92 92 184 184 368
256 92 184 184 184 368
512 184 184 368 368 368
1024 184 368 368 368 736
2048 368 368 736 736 1474
4096 368 736 736 736 1474
8192 368 736 1474 1474 1474
16384 736 1474 1474 1474 2948


==> experiments/Results/n=100NoiseObliviousCGAFPMed.txt <==
variance time
0 20168
2 20290
4 20403
8 20597
16 83662
32 84889
64 86696
128 361289
256 367811
512 1544636
1024 1572138
2048 6608725
4096 6704783
8192 28145584
16384 28509364


==> experiments/Results/n=100NoiseObliviousRLSFP.txt <==
variance time
0 2502 0
0 2532 0
0 2562 0
0 2562 0
0 2580 0
0 2616 0
0 2646 0
0 2676 0
0 2694 0
0 2700 0
0 2832 0
0 2850 0
0 2862 0
0 2868 0
0 2886 0
0 2892 0
0 2898 0
0 2916 0
0 2922 0
0 2922 0
0 2934 0
0 2958 0
0 3018 0
0 10692 1
0 3036 0
0 3084 0
0 3096 0
0 3150 0
0 3222 0
0 3234 0
0 3252 0
0 3258 0
0 3258 0
0 3312 0
0 3450 0
0 3468 0
0 3486 0
0 3504 0
0 3612 0
0 3780 0
0 3798 0
0 3876 0
0 3882 0
0 4026 0
0 4074 0
0 4452 0
0 4590 0
0 2496 0
0 3066 0
0 1332 0
0 2478 0
0 1626 0
0 1638 0
0 1644 0
0 1650 0
0 1698 0
0 1704 0
0 1716 0
0 1752 0
0 1764 0
0 1770 0
0 1776 0
0 1800 0
0 1830 0
0 1836 0
0 1860 0
0 1878 0
0 1878 0
0 1896 0
0 1920 0
0 1938 0
0 1956 0
0 1956 0
0 1992 0
0 2010 0
0 3024 0
0 2484 0
0 2454 0
0 2430 0
0 2430 0
0 2346 0
0 2280 0
0 2268 0
0 2250 0
0 2238 0
0 2238 0
0 2214 0
0 2034 0
0 2184 0
0 2172 0
0 2154 0
0 2148 0
0 2148 0
0 2100 0
0 2100 0
0 2082 0
0 2070 0
0 2046 0
0 2274 0
0 2184 0
2 169806 4
2 178626 4
2 178626 4
2 177492 4
2 174090 4
2 172830 4
2 172200 4
2 172074 4
2 171570 4
2 171570 4
2 171192 4
2 180012 4
2 169050 4
2 168168 4
2 165648 4
2 165144 4
2 163884 4
2 163254 4
2 163128 4
2 163128 4
2 162372 4
2 161742 4
2 161490 4
2 169806 4
2 161238 4
2 180390 4
2 183162 4
2 183162 4
2 184044 4
2 184422 4
2 187824 4
2 188706 4
2 190218 4
2 191226 4
2 191982 4
2 192360 4
2 197904 4
2 201054 4
2 202062 4
2 203700 4
2 204330 4
2 204708 4
2 213150 4
2 213528 4
2 217938 4
2 358302 5
2 378714 5
2 403158 5
2 180012 4
2 179382 4
2 65890 3
2 69548 3
2 79344 3
2 83746 3
2 85978 3
2 86598 3
2 86784 3
2 86784 3
2 89016 3
2 95836 3
2 128478 4
2 136794 4
2 137928 4
2 138054 4
2 141204 4
2 141330 4
2 144732 4
2 146874 4
2 147504 4
2 148386 4
2 149016 4
2 149394 4
2 151536 4
2 151788 4
2 152166 4
2 161112 4
2 161112 4
2 160860 4
2 160734 4
2 160482 4
2 159348 4
2 159096 4
2 157962 4
2 157962 4
2 157584 4
2 157458 4
2 157458 4
2 153678 4
2 155442 4
2 155442 4
2 155442 4
2 155316 4
2 155064 4
2 154812 4
2 154560 4
2 154308 4
2 154308 4
2 154056 4
2 158088 4
2 155694 4
4 344190 5
4 355782 5
4 355278 5
4 354774 5
4 352506 5
4 352254 5
4 352254 5
4 350238 5
4 347466 5
4 346710 5
4 344694 5
4 356790 5
4 340158 5
4 337890 5
4 337134 5
4 336126 5
4 335370 5
4 333858 5
4 333354 5
4 333102 5
4 332346 5
4 331338 5
4 329574 5
4 343182 5
4 329070 5
4 359562 5
4 360066 5
4 360318 5
4 367374 5
4 369390 5
4 371154 5
4 372414 5
4 373170 5
4 375186 5
4 375690 5
4 378714 5
4 382242 5
4 387786 5
4 414750 5
4 423318 5
4 424578 5
4 652386 6
4 655410 6
4 669522 6
4 692706 6
4 715386 6
4 727482 6
4 746130 6
4 357546 5
4 341670 5
4 326802 5
4 142590 4
4 151662 4
4 159978 4
4 167034 4
4 167034 4
4 181398 4
4 183288 4
4 198660 4
4 198660 4
4 200802 4
4 201054 4
4 211386 4
4 215418 4
4 286230 5
4 289254 5
4 291270 5
4 291522 5
4 291774 5
4 295050 5
4 295806 5
4 299334 5
4 299838 5
4 301602 5
4 303366 5
4 133140 4
4 328062 5
4 325794 5
4 323778 5
4 322518 5
4 322518 5
4 322518 5
4 320754 5
4 319494 5
4 318486 5
4 318234 5
4 317226 5
4 316470 5
4 303618 5
4 316470 5
4 315462 5
4 314958 5
4 314706 5
4 314454 5
4 308910 5
4 308154 5
4 307146 5
4 306390 5
4 306138 5
4 303618 5
8 728994 6
8 728490 6
8 723954 6
8 719922 6
8 717402 6
8 715386 6
8 714882 6
8 711858 6
8 709842 6
8 704298 6
8 703794 6
8 734538 6
8 703290 6
8 691698 6
8 690186 6
8 690186 6
8 686658 6
8 684642 6
8 681114 6
8 680106 6
8 679602 6
8 678090 6
8 675066 6
8 703794 6
8 674562 6
8 735042 6
8 752178 6
8 752178 6
8 763770 6
8 764778 6
8 765786 6
8 766290 6
8 767802 6
8 767802 6
8 794010 6
8 802074 6
8 802578 6
8 805098 6
8 812658 6
8 829794 6
8 830802 6
8 841890 6
8 846426 6
8 850962 6
8 859530 6
8 874146 6
8 1353954 7
8 1446690 7
8 735042 6
8 728994 6
8 201558 4
8 316470 5
8 322014 5
8 329070 5
8 333354 5
8 334866 5
8 347214 5
8 347466 5
8 350994 5
8 359562 5
8 363090 5
8 364854 5
8 396606 5
8 406182 5
8 429366 5
8 436422 5
8 437430 5
8 438186 5
8 581322 6
8 582834 6
8 593418 6
8 600978 6
8 600978 6
8 605514 6
8 606018 6
8 672546 6
8 673050 6
8 672042 6
8 667002 6
8 667002 6
8 663978 6
8 662466 6
8 658434 6
8 656418 6
8 646842 6
8 643818 6
8 641298 6
8 609546 6
8 640290 6
8 639786 6
8 638274 6
8 630714 6
8 626178 6
8 624666 6
8 624162 6
8 623658 6
8 623658 6
8 611058 6
8 658938 6
8 640794 6
16 1394274 7
16 1455762 7
16 1448706 7
16 1448706 7
16 1441650 7
16 1439634 7
16 1423506 7
16 1421490 7
16 1410402 7
16 1402338 7
16 1400322 7
16 1473906 7
16 1374114 7
16 1372098 7
16 1369074 7
16 1363026 7
16 1362018 7
16 1360002 7
16 1357986 7
16 1355970 7
16 1352946 7
16 1346898 7
16 1333794 7
16 1390242 7
16 1333794 7
16 1482978 7
16 1484994 7
16 1498098 7
16 1502130 7
16 1515234 7
16 1535394 7
16 1535394 7
16 1545474 7
16 1550514 7
16 1565634 7
16 1593858 7
16 1603938 7
16 1625106 7
16 1631154 7
16 1651314 7
16 1658370 7
16 1674498 7
16 1686594 7
16 1711794 7
16 2350360 8
16 2423008 8
16 2608664 8
16 2782212 8
16 1482978 7
16 1383186 7
16 1322706 7
16 636258 6
16 655410 6
16 668010 6
16 682626 6
16 693714 6
16 722946 6
16 733026 6
16 736554 6
16 739578 6
16 748146 6
16 760242 6
16 772842 6
16 795018 6
16 835338 6
16 843906 6
16 843906 6
16 859026 6
16 865074 6
16 1182594 7
16 1185618 7
16 1190658 7
16 1206786 7
16 1223922 7
16 1227954 7
16 607530 6
16 1325730 7
16 1320690 7
16 1320690 7
16 1310610 7
16 1298514 7
16 1294482 7
16 1289442 7
16 1286418 7
16 1279362 7
16 1273314 7
16 1271298 7
16 1271298 7
16 1250130 7
16 1270290 7
16 1269282 7
16 1269282 7
16 1266258 7
16 1266258 7
16 1265250 7
16 1262226 7
16 1256178 7
16 1251138 7
16 1251138 7
16 1249122 7
32 2953742 8
32 2933562 8
32 2917418 8
32 2915400 8
32 2909346 8
32 2901274 8
32 2887148 8
32 2873022 8
32 2858896 8
32 2852842 8
32 2846788 8
32 2955760 8
32 2816518 8
32 2800374 8
32 2786248 8
32 2782212 8
32 2770104 8
32 2762032 8
32 2755978 8
32 2751942 8
32 2739834 8
32 2723690 8
32 2703510 8
32 2838716 8
32 2701492 8
32 2990066 8
32 3016300 8
32 3020336 8
32 3028408 8
32 3040516 8
32 3056660 8
32 3109128 8
32 3115182 8
32 3123254 8
32 3169668 8
32 3171686 8
32 3197920 8
32 3272586 8
32 3280658 8
32 3319000 8
32 3381558 8
32 3486494 8
32 3534926 8
32 3551070 8
32 3579322 8
32 3605556 8
32 5292604 9
32 5405612 9
32 2963832 8
32 2832662 8
32 1202754 7
32 1285410 7
32 1298514 7
32 1339842 7
32 1342866 7
32 1360002 7
32 1369074 7
32 1452738 7
32 1452738 7
32 1469874 7
32 1484994 7
32 1504146 7
32 1530354 7
32 1549506 7
32 1595874 7
32 1618050 7
32 1672482 7
32 1744050 7
32 1746066 7
32 2366504 8
32 2427044 8
32 2431080 8
32 2433098 8
32 2439152 8
32 2441170 8
32 2695438 8
32 2701492 8
32 2693420 8
32 2683330 8
32 2675258 8
32 2669204 8
32 2667186 8
32 2661132 8
32 2651042 8
32 2649024 8
32 2634898 8
32 2630862 8
32 2622790 8
32 2538034 8
32 2622790 8
32 2614718 8
32 2612700 8
32 2606646 8
32 2594538 8
32 2582430 8
32 2580412 8
32 2572340 8
32 2572340 8
32 2552160 8
32 2467404 8
64 5861680 9
64 5845536 9
64 5760780 9
64 5720420 9
64 5684096 9
64 5627592 9
64 5546872 9
64 5534764 9
64 5526692 9
64 5522656 9
64 5490368 9
64 5893968 9
64 5450008 9
64 5429828 9
64 5413684 9
64 5401576 9
64 5385432 9
64 5369288 9
64 5345072 9
64 5345072 9
64 5341036 9
64 5341036 9
64 5296640 9
64 5462116 9
64 5272424 9
64 5906076 9
64 5926256 9
64 5942400 9
64 5966616 9
64 5970652 9
64 6002940 9
64 6023120 9
64 6047336 9
64 6075588 9
64 6103840 9
64 6140164 9
64 6220884 9
64 6249136 9
64 6285460 9
64 6354072 9
64 6370216 9
64 6394432 9
64 6414612 9
64 6531656 9
64 6971580 9
64 7157236 9
64 13152116 10
64 22461438 11
64 5898004 9
64 5651808 9
64 5248208 9
64 2620772 8
64 2711582 8
64 2760014 8
64 2838716 8
64 2883112 8
64 2961814 8
64 3056660 8
64 3153524 8
64 3155542 8
64 3163614 8
64 3290748 8
64 3290748 8
64 3411828 8
64 3658024 8
64 4735636 9
64 4747744 9
64 4836536 9
64 4856716 9
64 4856716 9
64 4872860 9
64 4913220 9
64 4921292 9
64 4945508 9
64 4945508 9
64 2519872 8
64 5264352 9
64 5236100 9
64 5219956 9
64 5211884 9
64 5171524 9
64 5139236 9
64 5119056 9
64 5110984 9
64 5110984 9
64 5082732 9
64 5082732 9
64 5054480 9
64 4965688 9
64 4957616 9
64 4965688 9
64 4969724 9
64 4973760 9
64 4977796 9
64 5042372 9
64 4985868 9
64 4985868 9
64 5006048 9
64 5022192 9
64 5046408 9
128 11521168 10
128 11480798 10
128 11472724 10
128 11448502 10
128 11440428 10
128 11408132 10
128 11367762 10
128 11359688 10
128 11335466 10
128 11327392 10
128 11295096 10
128 11545390 10
128 10996358 10
128 10988284 10
128 10972136 10
128 10899470 10
128 10883322 10
128 10875248 10
128 10851026 10
128 10826804 10
128 10818730 10
128 10786434 10
128 10770286 10
128 11190134 10
128 11618056 10
128 10721842 10
128 11771462 10
128 11860276 10
128 12062126 10
128 12207458 10
128 12223606 10
128 12409308 10
128 12538492 10
128 12570788 10
128 12748416 10
128 12748416 10
128 12748416 10
128 12877600 10
128 12990636 10
128 13063302 10
128 13111746 10
128 13305522 10
128 13313596 10
128 13370114 10
128 13450854 10
128 13563890 10
128 13878776 10
128 21718630 11
128 11561538 10
128 10681472 10
128 4759852 9
128 4973760 9
128 5102912 9
128 5115020 9
128 5215920 9
128 5373324 9
128 5433864 9
128 5482296 9
128 5522656 9
128 5550908 9
128 5663916 9
128 5986796 9
128 6172452 9
128 6341964 9
128 6491296 9
128 6543764 9
128 6648700 9
128 6733456 9
128 6777852 9
128 6789960 9
128 6802068 9
128 6846464 9
128 6850500 9
128 6979652 9
128 10608806 10
128 7003868 9
128 10600732 10
128 10592658 10
128 10584584 10
128 10503844 10
128 10447326 10
128 10374660 10
128 10342364 10
128 10261624 10
128 10213180 10
128 10156662 10
128 10148588 10
128 6047336 9
128 10132440 10
128 10108218 10
128 10083996 10
128 10059774 10
128 10019404 10
128 9906368 10
128 9833702 10
128 9801406 10
128 9752962 10
128 7391324 9
128 7112840 9
128 6983688 9
256 23882462 11
256 23769426 11
256 23737130 11
256 23688686 11
256 23591798 11
256 23349578 11
256 23349578 11
256 23204246 11
256 23188098 11
256 23123506 11
256 22994322 11
256 23930906 11
256 22816694 11
256 22784398 11
256 22752102 11
256 22558326 11
256 22380698 11
256 22380698 11
256 22332254 11
256 22203070 11
256 22186922 11
256 21993146 11
256 21960850 11
256 22945878 11
256 21767074 11
256 24076238 11
256 24108534 11
256 24189274 11
256 24350754 11
256 24463790 11
256 24560678 11
256 24738306 11
256 24802898 11
256 24819046 11
256 24851342 11
256 25028970 11
256 25158154 11
256 25287338 11
256 25513410 11
256 25755630 11
256 25787926 11
256 26175478 11
256 27580354 11
256 27709538 11
256 27790278 11
256 28242422 11
256 28387754 11
256 29421226 11
256 41904384 12
256 24076238 11
256 21734778 11
256 10737990 10
256 11254726 10
256 11424280 10
256 12377012 10
256 12619232 10
256 12926044 10
256 12934118 10
256 13701148 10
256 13975664 10
256 14347068 10
256 14516622 10
256 19538650 11
256 19700130 11
256 19797018 11
256 19893906 11
256 19990794 11
256 20152274 11
256 20281458 11
256 20297606 11
256 20378346 11
256 20394494 11
256 20410642 11
256 20442938 11
256 20475234 11
256 21654038 11
256 19667834 11
256 21637890 11
256 21492558 11
256 21492558 11
256 21460262 11
256 21460262 11
256 21411818 11
256 21379522 11
256 21201894 11
256 21105006 11
256 21105006 11
256 21088858 11
256 20604418 11
256 21072710 11
256 20959674 11
256 20943526 11
256 20878934 11
256 20862786 11
256 20798194 11
256 20798194 11
256 20782046 11
256 20782046 11
256 20765898 11
256 20555974 11
512 48073302 12
512 48073302 12
512 47879514 12
512 47718024 12
512 47685726 12
512 47427342 12
512 47104362 12
512 46878276 12
512 46749084 12
512 46522998 12
512 46393806 12
512 48525474 12
512 46296912 12
512 46232316 12
512 46038528 12
512 45941634 12
512 45715548 12
512 45554058 12
512 45457164 12
512 45457164 12
512 45004992 12
512 44940396 12
512 44326734 12
512 46361508 12
512 44132946 12
512 49300626 12
512 49332924 12
512 49462116 12
512 49655904 12
512 49688202 12
512 49978884 12
512 50011182 12
512 50075778 12
512 50624844 12
512 51141612 12
512 51335400 12
512 52175148 12
512 52918002 12
512 52950300 12
512 54016134 12
512 54145326 12
512 55921716 12
512 56309292 12
512 56761464 12
512 58602450 12
512 77238946 13
512 84215530 13
512 86476460 13
512 48977646 12
512 44100648 12
512 20652862 11
512 20733602 11
512 21056562 11
512 21266486 11
512 21379522 11
512 21863962 11
512 22122330 11
512 22445290 11
512 23398022 11
512 23624094 11
512 24221570 11
512 24302310 11
512 25061266 11
512 25545706 11
512 25723334 11
512 26837546 11
512 27079766 11
512 27903314 11
512 28129386 11
512 29049822 11
512 29227450 11
512 38093220 12
512 38222412 12
512 38674584 12
512 44003754 12
512 20184570 11
512 44003754 12
512 43809966 12
512 43809966 12
512 43680774 12
512 43454688 12
512 43260900 12
512 43164006 12
512 43131708 12
512 43067112 12
512 43067112 12
512 42873324 12
512 39417438 12
512 38836074 12
512 39611226 12
512 40354080 12
512 40386378 12
512 40547868 12
512 41355318 12
512 42130470 12
512 41323020 12
512 41129232 12
512 40903146 12
512 41258424 12
512 41290722 12
1024 87380832 13
1024 87380832 13
1024 87445430 13
1024 87962214 13
1024 87962214 13
1024 88026812 13
1024 88285204 13
1024 88737390 13
1024 88737390 13
1024 89706360 13
1024 89706360 13
1024 89835556 13
1024 89964752 13
1024 90093948 13
1024 90352340 13
1024 90481536 13
1024 91192114 13
1024 91515104 13
1024 91967290 13
1024 93517642 13
1024 94228220 13
1024 95067994 13
1024 95390984 13
1024 86734852 13
1024 95584778 13
1024 96618346 13
1024 96941336 13
1024 97070532 13
1024 97199728 13
1024 97522718 13
1024 97910306 13
1024 98943874 13
1024 99460658 13
1024 101915382 13
1024 102109176 13
1024 102496764 13
1024 102625960 13
1024 102948950 13
1024 103271940 13
1024 104951488 13
1024 105597468 13
1024 106760232 13
1024 110636112 13
1024 111217494 13
1024 112574052 13
1024 116837520 13
1024 118194078 13
1024 192352582 14
1024 96424552 13
1024 86411862 13
1024 40257186 12
1024 40418676 12
1024 47459640 12
1024 50172672 12
1024 50398758 12
1024 50754036 12
1024 52853406 12
1024 53305578 12
1024 55049670 12
1024 55760226 12
1024 57342828 12
1024 57762702 12
1024 58731642 12
1024 59022324 12
1024 59086920 12
1024 59280708 12
1024 73492262 13
1024 76915956 13
1024 78014122 13
1024 78014122 13
1024 78789298 13
1024 79241484 13
1024 79693670 13
1024 79887464 13
1024 86411862 13
1024 80662640 13
1024 86347264 13
1024 86153470 13
1024 85765882 13
1024 85636686 13
1024 85507490 13
1024 84861510 13
1024 84732314 13
1024 84732314 13
1024 84732314 13
1024 84667716 13
1024 84280128 13
1024 58021086 12
1024 84086334 13
1024 84021736 13
1024 83698746 13
1024 83504952 13
1024 82794374 13
1024 82600580 13
1024 82406786 13
1024 82148394 13
1024 82083796 13
1024 81825404 13
1024 81631610 13
1024 80404248 13
2048 185763586 14
2048 184859214 14
2048 183954842 14
2048 183825646 14
2048 183696450 14
2048 183308862 14
2048 182404490 14
2048 181500118 14
2048 180854138 14
2048 180337354 14
2048 179949766 14
2048 186667958 14
2048 179820570 14
2048 179820570 14
2048 179303786 14
2048 178141022 14
2048 177365846 14
2048 176719866 14
2048 175815494 14
2048 175686298 14
2048 175557102 14
2048 175427906 14
2048 173619162 14
2048 179949766 14
2048 372839394 15
2048 187572330 14
2048 187830722 14
2048 187959918 14
2048 188864290 14
2048 189122682 14
2048 189510270 14
2048 189639466 14
2048 189768662 14
2048 191060622 14
2048 191448210 14
2048 192094190 14
2048 192223386 14
2048 192481778 14
2048 195840874 14
2048 197649618 14
2048 201267106 14
2048 204109418 14
2048 207726906 14
2048 207856102 14
2048 219871330 14
2048 220646506 14
2048 226072738 14
2048 340798786 15
2048 173102378 14
2048 187313938 14
2048 159278406 14
2048 80533444 13
2048 81825404 13
2048 83892540 13
2048 87122440 13
2048 90093948 13
2048 92096486 13
2048 93517642 13
2048 97264326 13
2048 99008472 13
2048 100042040 13
2048 100752618 13
2048 101140206 13
2048 101398598 13
2048 101463196 13
2048 103207342 13
2048 109667142 13
2048 111023700 13
2048 113736816 13
2048 113930610 13
2048 118452470 13
2048 142741318 14
2048 149459510 14
2048 151397450 14
2048 154498154 14
2048 172456398 14
2048 172973182 14
2048 172327202 14
2048 172068810 14
2048 171939614 14
2048 171552026 14
2048 170518458 14
2048 170001674 14
2048 169355694 14
2048 169226498 14
2048 168451322 14
2048 167546950 14
2048 159278406 14
2048 167288558 14
2048 166771774 14
2048 166513382 14
2048 165479814 14
2048 164833834 14
2048 163929462 14
2048 163671070 14
2048 162766698 14
2048 161862326 14
2048 161862326 14
2048 170389262 14
2048 167288558 14
4096 357335874 15
4096 376715274 15
4096 376456882 15
4096 376198490 15
4096 375681706 15
4096 369997082 15
4096 367413162 15
4096 367413162 15
4096 365346026 15
4096 358627834 15
4096 358111050 15
4096 378782410 15
4096 349842506 15
4096 345708234 15
4096 345708234 15
4096 345708234 15
4096 344933058 15
4096 344674666 15
4096 344416274 15
4096 343899490 15
4096 343641098 15
4096 343641098 15
4096 343382706 15
4096 352426426 15
4096 342090746 15
4096 379557586 15
4096 384208642 15
4096 390926834 15
4096 392218794 15
4096 393252362 15
4096 393769146 15
4096 395061106 15
4096 396611458 15
4096 401262514 15
4096 403329650 15
4096 405138394 15
4096 405913570 15
4096 410823018 15
4096 414698898 15
4096 416249250 15
4096 417024426 15
4096 443122018 15
4096 445705938 15
4096 446739506 15
4096 464310162 15
4096 473870666 15
4096 475937802 15
4096 637175034 16
4096 379040802 15
4096 353976778 15
4096 174781926 14
4096 189510270 14
4096 191577406 14
4096 192610974 14
4096 194161326 14
4096 197520422 14
4096 202688262 14
4096 202817458 14
4096 203205046 14
4096 203851026 14
4096 206951730 14
4096 215349470 14
4096 216641430 14
4096 218966958 14
4096 224522386 14
4096 225426758 14
4096 229044246 14
4096 230594598 14
4096 234858066 14
4096 235116458 14
4096 289120386 15
4096 298939282 15
4096 307207826 15
4096 309791746 15
4096 313150842 15
4096 341057178 15
4096 341315570 15
4096 340023610 15
4096 338731650 15
4096 334597378 15
4096 334597378 15
4096 333822202 15
4096 332788634 15
4096 331238282 15
4096 329429538 15
4096 329171146 15
4096 328395970 15
4096 326845618 15
4096 314701194 15
4096 325812050 15
4096 325812050 15
4096 325295266 15
4096 323228130 15
4096 322194562 15
4096 321419386 15
4096 320902602 15
4096 317801898 15
4096 317543506 15
4096 317026722 15
4096 314184410 15
8192 747250452 16
8192 746216880 16
8192 746216880 16
8192 739498662 16
8192 735364374 16
8192 732780444 16
8192 731230086 16
8192 728129370 16
8192 721411152 16
8192 719860794 16
8192 719860794 16
8192 751384740 16
8192 717276864 16
8192 716243292 16
8192 711592218 16
8192 709525074 16
8192 706424358 16
8192 705907572 16
8192 701256498 16
8192 701256498 16
8192 701256498 16
8192 699189354 16
8192 697638996 16
8192 718827222 16
8192 765337962 16
8192 757069386 16
8192 758619744 16
8192 762754032 16
8192 763270818 16
8192 693504708 16
8192 768438678 16
8192 768955464 16
8192 769989036 16
8192 771022608 16
8192 771539394 16
8192 775156896 16
8192 776707254 16
8192 789110118 16
8192 808231200 16
8192 809781558 16
8192 822184422 16
8192 826318710 16
8192 838721574 16
8192 858359442 16
8192 861460158 16
8192 874896594 16
8192 937427700 16
8192 1000000000 17
8192 1000000000 17
8192 756035814 16
8192 661980762 16
8192 332530242 15
8192 340540394 15
8192 344416274 15
8192 347775370 15
8192 349067330 15
8192 350359290 15
8192 352168034 15
8192 356043914 15
8192 360694970 15
8192 385758994 15
8192 424001010 15
8192 431494378 15
8192 432527946 15
8192 433561514 15
8192 446222722 15
8192 451907346 15
8192 456041618 15
8192 456816794 15
8192 465085338 15
8192 465602122 15
8192 614953236 16
8192 621671454 16
8192 629423244 16
8192 635107890 16
8192 691437564 16
8192 692471136 16
8192 689370420 16
8192 687303276 16
8192 683168988 16
8192 682135416 16
8192 680585058 16
8192 672316482 16
8192 671799696 16
8192 664047906 16
8192 661980762 16
8192 661463976 16
8192 640275750 16
8192 639242178 16
8192 640275750 16
8192 646477182 16
8192 648027540 16
8192 650611470 16
8192 651128256 16
8192 659913618 16
8192 661463976 16
8192 656812902 16
8192 651128256 16
8192 653195400 16
8192 651128256 16
16384 1000000000 17
16384 1000000000 17
16384 1000000000 17
16384 1000000000 17
16384 1000000000 17
16384 1000000000 17
16384 1000000000 17
16384 1000000000 17
16384 1000000000 17
16384 1000000000 17
16384 1000000000 17
16384 1000000000 17
16384 1000000000 17
16384 1000000000 17
16384 1000000000 17
16384 1000000000 17
16384 1000000000 17
16384 1000000000 17
16384 1000000000 17
16384 1000000000 17
16384 1000000000 17
16384 1000000000 17
16384 1000000000 17
16384 1000000000 17
16384 1000000000 17
16384 1000000000 17
16384 1000000000 17
16384 1000000000 17
16384 1000000000 17
16384 1000000000 17
16384 1000000000 17
16384 1000000000 17
16384 1000000000 17
16384 1000000000 17
16384 1000000000 17
16384 1000000000 17
16384 1000000000 17
16384 1000000000 17
16384 1000000000 17
16384 1000000000 17
16384 1000000000 17
16384 1000000000 17
16384 1000000000 17
16384 1000000000 17
16384 1000000000 17
16384 1000000000 17
16384 1000000000 17
16384 1000000000 17
16384 1000000000 17
16384 1000000000 17
16384 414698898 15
16384 644926824 16
16384 679551486 16
16384 681618630 16
16384 702806856 16
16384 715209720 16
16384 750867954 16
16384 758102958 16
16384 791694048 16
16384 797378694 16
16384 840271932 16
16384 861460158 16
16384 861976944 16
16384 876963738 16
16384 905903754 16
16384 911071614 16
16384 912621972 16
16384 918823404 16
16384 923474478 16
16384 925541622 16
16384 931743054 16
16384 947763420 16
16384 1000000000 17
16384 1000000000 17
16384 1000000000 17
16384 1000000000 17
16384 1000000000 17
16384 1000000000 17
16384 1000000000 17
16384 1000000000 17
16384 1000000000 17
16384 1000000000 17
16384 1000000000 17
16384 1000000000 17
16384 1000000000 17
16384 1000000000 17
16384 1000000000 17
16384 1000000000 17
16384 1000000000 17
16384 1000000000 17
16384 1000000000 17
16384 1000000000 17
16384 1000000000 17
16384 1000000000 17
16384 1000000000 17
16384 1000000000 17
16384 1000000000 17
16384 1000000000 17
16384 1000000000 17
16384 1000000000 17

==> experiments/Results/n=100NoiseObliviousRLSFPK.txt <==
x lw lq med uq uw
0 3 3 3 3 7
2 31 63 63 63 126
4 63 126 126 126 252
8 63 252 252 252 504
16 252 504 504 504 1009
32 504 1009 1009 1009 2018
64 1009 2018 2018 2018 8074
128 2018 2018 4037 4037 8074
256 4037 8074 8074 8074 16149
512 8074 16149 16149 16149 32299
1024 16149 32299 32299 32299 64598
2048 32299 64598 64598 64598 129196
4096 64598 129196 129196 129196 258393
8192 129196 258393 258393 258393 516786


==> experiments/Results/n=100NoiseObliviousRLSFPMed.txt <==
variance time
0 2490
2 161175
4 328566
8 673806
16 1329762
32 2701492
64 5268388
128 10645139
256 21750926
512 44052201
1024 86411862
2048 173037780
4096 341703158
8192 692987922
16384 1000000000


==> experiments/Results/n=100RLSFP.txt <==
variance time
0 868
0 876
0 884
0 886
0 892
0 894
0 894
0 904
0 908
0 916
0 916
0 918
0 918
0 918
0 924
0 930
0 932
0 940
0 942
0 952
0 960
0 984
0 988
0 2048
0 1018
0 1060
0 1064
0 1068
0 1074
0 1096
0 1106
0 1108
0 1168
0 1182
0 1228
0 1234
0 1244
0 1256
0 1286
0 1288
0 1292
0 1310
0 1362
0 1576
0 1584
0 1670
0 1870
0 864
0 1052
0 398
0 856
0 524
0 536
0 566
0 574
0 580
0 584
0 584
0 600
0 622
0 632
0 638
0 656
0 662
0 662
0 666
0 668
0 668
0 676
0 682
0 706
0 714
0 716
0 718
0 726
0 1010
0 862
0 854
0 852
0 838
0 834
0 832
0 826
0 824
0 798
0 798
0 788
0 732
0 780
0 780
0 780
0 776
0 772
0 768
0 764
0 764
0 752
0 738
0 828
0 788
2 516110
2 554490
2 549440
2 545400
2 534290
2 527220
2 524190
2 521160
2 520150
2 518130
2 517120
2 562570
2 513080
2 513080
2 498940
2 490860
2 489850
2 487830
2 485810
2 485810
2 475710
2 466620
2 465610
2 514090
2 455510
2 572670
2 577720
2 577720
2 581760
2 591860
2 596910
2 602970
2 607010
2 621150
2 623170
2 629230
2 631250
2 640340
2 653470
2 671650
2 705990
2 716090
2 728210
2 758510
2 774670
2 782750
2 822140
2 951420
2 570650
2 554490
2 241390
2 249470
2 266640
2 272700
2 283810
2 297950
2 305020
2 310070
2 312090
2 313100
2 315120
2 320170
2 320170
2 328250
2 335320
2 344410
2 345420
2 347440
2 352490
2 355520
2 356530
2 357540
2 358550
2 361580
2 362590
2 450460
2 451470
2 447430
2 436320
2 431270
2 430260
2 425210
2 419150
2 416120
2 413090
2 413090
2 405010
2 369660
2 395920
2 393900
2 389860
2 388850
2 387840
2 382790
2 377740
2 377740
2 376730
2 371680
2 420160
2 402990
4 939300
4 1046360
4 1030200
4 1026160
4 1018080
4 1014040
4 995860
4 995860
4 975660
4 939300
4 939300
4 1064540
4 919100
4 902940
4 894860
4 890820
4 886780
4 872640
4 866580
4 866580
4 858500
4 856480
4 852440
4 925160
4 850420
4 1096860
4 1100900
4 1127160
4 1135240
4 1141300
4 1145340
4 1157460
4 1163520
4 1183720
4 1191800
4 1209980
4 1218060
4 1250380
4 1294820
4 1339260
4 1399860
4 1416020
4 1492780
4 1492780
4 1504900
4 1521060
4 1549340
4 1557420
4 1080700
4 925160
4 832240
4 507020
4 519140
4 525200
4 531260
4 541360
4 563580
4 575700
4 585800
4 597920
4 599940
4 601960
4 606000
4 608020
4 612060
4 626200
4 640340
4 652460
4 660540
4 674680
4 684780
4 686800
4 688820
4 688820
4 692860
4 482780
4 844360
4 822140
4 822140
4 818100
4 808000
4 808000
4 795880
4 795880
4 789820
4 781740
4 765580
4 761540
4 700940
4 759520
4 753460
4 751440
4 743360
4 733260
4 731240
4 721140
4 715080
4 709020
4 702960
4 696900
8 1982658
8 1970544
8 1942278
8 1922088
8 1918050
8 1905936
8 1901898
8 1893822
8 1873632
8 1853442
8 1849404
8 2083608
8 1821138
8 1821138
8 1813062
8 1804986
8 1804986
8 1756530
8 1752492
8 1744416
8 1744416
8 1716150
8 1691922
8 1845366
8 1643466
8 2099760
8 2156292
8 2180520
8 2220900
8 2228976
8 2265318
8 2309736
8 2309736
8 2374344
8 2378382
8 2463180
8 2479332
8 2515674
8 2527788
8 2665080
8 2721612
8 2790258
8 2915436
8 2931588
8 2939664
8 3210210
8 3771492
8 3815910
8 2099760
8 1994772
8 993348
8 1082184
8 1086222
8 1110450
8 1166982
8 1175058
8 1195248
8 1199286
8 1207362
8 1215438
8 1223514
8 1231590
8 1247742
8 1255818
8 1267932
8 1284084
8 1308312
8 1312350
8 1320426
8 1324464
8 1332540
8 1336578
8 1356768
8 1360806
8 1376958
8 1615200
8 1631352
8 1611162
8 1599048
8 1590972
8 1582896
8 1574820
8 1554630
8 1546554
8 1546554
8 1542516
8 1530402
8 1380996
8 1506174
8 1498098
8 1461756
8 1457718
8 1457718
8 1433490
8 1413300
8 1401186
8 1389072
8 1380996
8 1562706
8 1522326
16 3626124
16 3957240
16 3949164
16 3916860
16 3916860
16 3844176
16 3819948
16 3787644
16 3771492
16 3739188
16 3731112
16 4005696
16 3593820
16 3577668
16 3553440
16 3521136
16 3521136
16 3456528
16 3448452
16 3440376
16 3440376
16 3432300
16 3432300
16 3618048
16 3351540
16 4142988
16 4167216
16 4320660
16 4361040
16 4361040
16 4401420
16 4425648
16 4482180
16 4579092
16 4619472
16 4635624
16 4651776
16 4651776
16 4659852
16 4684080
16 4902132
16 4902132
16 5209020
16 5330160
16 5790492
16 6008544
16 6904980
16 8051772
16 4086456
16 3601896
16 3319236
16 2051304
16 2277432
16 2301660
16 2325888
16 2358192
16 2422800
16 2463180
16 2511636
16 2527788
16 2535864
16 2584320
16 2600472
16 2616624
16 2640852
16 2648928
16 2648928
16 2713536
16 2729688
16 2737764
16 2753916
16 2802372
16 2842752
16 2875056
16 2899284
16 1728264
16 3335388
16 3295008
16 3278856
16 3214248
16 3206172
16 3190020
16 3173868
16 3165792
16 3157716
16 3117336
16 3093108
16 3076956
16 2915436
16 3076956
16 3068880
16 3060804
16 3044652
16 3036576
16 2963892
16 2955816
16 2931588
16 2931588
16 2923512
16 2915436
32 8333400
32 8171900
32 8123450
32 8091150
32 8010400
32 7994250
32 7994250
32 7913500
32 7832750
32 7768150
32 7752000
32 8381850
32 7574350
32 7477450
32 7429000
32 7429000
32 7364400
32 7364400
32 7332100
32 7283650
32 7235200
32 7170600
32 7154450
32 7655100
32 7073700
32 8462600
32 8462600
32 8607950
32 8656400
32 8656400
32 8753300
32 8898650
32 8995550
32 9044000
32 9044000
32 9237800
32 9399300
32 9480050
32 9625400
32 9867650
32 9883800
32 10239100
32 10449050
32 10562100
32 11256550
32 11337300
32 11514950
32 11660300
32 8398000
32 7622800
32 3892150
32 4279750
32 4376650
32 4570450
32 4651200
32 4699650
32 4764250
32 4764250
32 4796550
32 5022650
32 5054950
32 5200300
32 5232600
32 5248750
32 5329500
32 5410250
32 5442550
32 5491000
32 5523300
32 5555600
32 5587900
32 5620200
32 5717100
32 5733250
32 5749400
32 6992950
32 7057550
32 6863750
32 6718400
32 6702250
32 6653800
32 6589200
32 6540750
32 6427700
32 6379250
32 6379250
32 6346950
32 6330800
32 5943200
32 6266200
32 6233900
32 6233900
32 6185450
32 6137000
32 6120850
32 6040100
32 5975500
32 5975500
32 5959350
32 5943200
64 16666800
64 16569900
64 16020800
64 16020800
64 15633200
64 15116400
64 15051800
64 15019500
64 14987200
64 14890300
64 14631900
64 16763700
64 14502700
64 14373500
64 14308900
64 14147400
64 14018200
64 13889000
64 13824400
64 13533700
64 13404500
64 12564700
64 12532400
64 14502700
64 12532400
64 17248200
64 17312800
64 17345100
64 17409700
64 17409700
64 17635800
64 17635800
64 18023400
64 18314100
64 18443300
64 18798600
64 18830900
64 19250800
64 19703000
64 20026000
64 20058300
64 20284400
64 20349000
64 20381300
64 21414900
64 21964000
64 22997600
64 23675900
64 16828300
64 15536300
64 12338600
64 7655100
64 7913500
64 8139600
64 8462600
64 8753300
64 9270100
64 9270100
64 9431600
64 9657700
64 9851500
64 9851500
64 9948400
64 10045300
64 10336000
64 10368300
64 10432900
64 10465200
64 10497500
64 10562100
64 10562100
64 10562100
64 10562100
64 10691300
64 10691300
64 7461300
64 12500100
64 12338600
64 12241700
64 12209400
64 12177100
64 12177100
64 12177100
64 11821800
64 11821800
64 11757200
64 11757200
64 11724900
64 10820500
64 10755900
64 10820500
64 10982000
64 11272700
64 11305000
64 11628000
64 11466500
64 11466500
64 11595700
64 11628000
64 11660300
128 35465400
128 35207000
128 35013200
128 34948600
128 34690200
128 34173400
128 33915000
128 33915000
128 33527400
128 31847800
128 31266400
128 35982200
128 30943400
128 30878800
128 30103600
128 29651400
128 29651400
128 29586800
128 29586800
128 28811600
128 28682400
128 28424000
128 28359400
128 31137200
128 35982200
128 28294800
128 36240600
128 36434400
128 37015800
128 37726400
128 37920200
128 38114000
128 38760000
128 39212200
128 39987400
128 40439600
128 40698000
128 41408600
128 41731600
128 42119200
128 42700600
128 43605000
128 44961600
128 45995200
128 46705800
128 46835000
128 47416400
128 48191600
128 35982200
128 28036400
128 17894200
128 18346400
128 18475600
128 18604800
128 19380000
128 19767600
128 19896800
128 20026000
128 20219800
128 20542800
128 20542800
128 20930400
128 20995000
128 21318000
128 21447200
128 21447200
128 22093200
128 22093200
128 22157800
128 22287000
128 22610000
128 22610000
128 22674600
128 22674600
128 27842600
128 22933000
128 27519600
128 27196600
128 26809000
128 26744400
128 26679800
128 26550600
128 26356800
128 26163000
128 26098400
128 25840000
128 25517000
128 20930400
128 25323200
128 25129400
128 25000200
128 24935600
128 24741800
128 24612600
128 24289600
128 23902000
128 23708200
128 23320600
128 23062200
128 22739200
256 65115792
256 64986594
256 64728198
256 64728198
256 64599000
256 64469802
256 64340604
256 64340604
256 64211406
256 63953010
256 63823812
256 65115792
256 63436218
256 63307020
256 63177822
256 63177822
256 63048624
256 62661030
256 62273436
256 61498248
256 61498248
256 59947872
256 59689476
256 63436218
256 59689476
256 65761782
256 66278574
256 66795366
256 67053762
256 67182960
256 67828950
256 68345742
256 69379326
256 70025316
256 70542108
256 75580830
256 76097622
256 76614414
256 77518800
256 78423186
256 82169928
256 83849502
256 84107898
256 84495492
256 87854640
256 87983838
256 88759026
256 91342986
256 108267924
256 65374188
256 59301882
256 30103134
256 32041104
256 34237470
256 35012658
256 36304638
256 36950628
256 37209024
256 38242608
256 38371806
256 38759400
256 39017796
256 39534588
256 40826568
256 42635340
256 42764538
256 43281330
256 43668924
256 43798122
256 44702508
256 44831706
256 45348498
256 45606894
256 45736092
256 45736092
256 59301882
256 39922182
256 59172684
256 58397496
256 58139100
256 57880704
256 57234714
256 56717922
256 56459526
256 55813536
256 55813536
256 55684338
256 55167546
256 46123686
256 54521556
256 52712784
256 52583586
256 50516418
256 50516418
256 49095240
256 47932458
256 47415666
256 47157270
256 46252884
256 46123686
512 131780940
512 131264152
512 129455394
512 129197000
512 127905030
512 125579484
512 125579484
512 124804302
512 124287514
512 123512332
512 123512332
512 134881668
512 117569270
512 117310876
512 115243724
512 114210148
512 113434966
512 112401390
512 111626208
512 111367814
512 109817450
512 108525480
512 108008692
512 120153210
512 107491904
512 137207214
512 138240790
512 138499184
512 139791154
512 140566336
512 140824730
512 140824730
512 143667064
512 149351732
512 150643702
512 152194066
512 155553188
512 156328370
512 157103552
512 157103552
512 158137128
512 159687492
512 160204280
512 170798434
512 182684558
512 197413016
512 199996956
512 227645114
512 137207214
512 107491904
512 63306530
512 65115288
512 66924046
512 67440834
512 72350320
512 78293382
512 78551776
512 78551776
512 79068564
512 79326958
512 81652504
512 82427686
512 83202868
512 83719656
512 83978050
512 84236444
512 84753232
512 84753232
512 87078778
512 87853960
512 90179506
512 91213082
512 91729870
512 91729870
512 106716722
512 54004346
512 106199934
512 105424752
512 104907964
512 104391176
512 104391176
512 102582418
512 102324024
512 102324024
512 102065630
512 100773660
512 99998478
512 92246658
512 91988264
512 93538628
512 95347386
512 95864174
512 95864174
512 99223296
512 99481690
512 98964902
512 96639356
512 96380962
512 97156144
512 98189720
1024 220151688
1024 223252416
1024 227386720
1024 227903508
1024 228420296
1024 229453872
1024 229970660
1024 230487448
1024 232554600
1024 236688904
1024 240823208
1024 241339996
1024 244440724
1024 244957512
1024 247024664
1024 249091816
1024 249091816
1024 250125392
1024 251675756
1024 253742908
1024 254776484
1024 255810060
1024 257360424
1024 219118112
1024 258394000
1024 264078668
1024 264595456
1024 266145820
1024 271313700
1024 285266976
1024 290434856
1024 301804192
1024 311106376
1024 312656740
1024 313690316
1024 316274256
1024 317307832
1024 317824620
1024 318858196
1024 320408560
1024 327643592
1024 334361836
1024 337979352
1024 359167660
1024 369503420
1024 369503420
1024 395342820
1024 485780720
1024 258910788
1024 219118112
1024 109559056
1024 124545908
1024 132814516
1024 134364880
1024 139532760
1024 150385308
1024 154002824
1024 154002824
1024 156069976
1024 157103552
1024 160721068
1024 162271432
1024 163821796
1024 164855372
1024 165372160
1024 165888948
1024 166405736
1024 172090404
1024 175707920
1024 179325436
1024 179842224
1024 180359012
1024 181909376
1024 186043680
1024 216534172
1024 186043680
1024 216534172
1024 216017384
1024 213433444
1024 210332716
1024 210332716
1024 208265564
1024 207748776
1024 202064108
1024 201547320
1024 201030532
1024 199480168
1024 162788220
1024 199480168
1024 198446592
1024 197413016
1024 195862652
1024 195862652
1024 194312288
1024 192761924
1024 191728348
1024 189144408
1024 188110832
1024 187077256
1024 186043680
2048 534357758
2048 533324184
2048 528156314
2048 528156314
2048 522988444
2048 521954870
2048 519887722
2048 512652704
2048 501283390
2048 498182668
2048 491981224
2048 557096386
2048 475444040
2048 475444040
2048 474410466
2048 466141874
2048 465108300
2048 463041152
2048 460974004
2048 459940430
2048 459940430
2048 459940430
2048 459940430
2048 483712632
2048 767945482
2048 560197108
2048 564331404
2048 565364978
2048 566398552
2048 570532848
2048 570532848
2048 581902162
2048 592237902
2048 594305050
2048 599472920
2048 608775086
2048 608775086
2048 613942956
2048 636681584
2048 655285916
2048 657353064
2048 663554508
2048 665621656
2048 684225988
2048 687326710
2048 703863894
2048 721434652
2048 761744038
2048 449604690
2048 558129960
2048 365885196
2048 261494222
2048 278031406
2048 289400720
2048 298702886
2048 298702886
2048 304904330
2048 305937904
2048 305937904
2048 313172922
2048 323508662
2048 324542236
2048 326609384
2048 327642958
2048 328676532
2048 331777254
2048 333844402
2048 342112994
2048 343146568
2048 343146568
2048 351415160
2048 352448734
2048 356583030
2048 358650178
2048 358650178
2048 442369672
2048 444436820
2048 438235376
2048 438235376
2048 433067506
2048 429966784
2048 422731766
2048 420664618
2048 417563896
2048 415496748
2048 415496748
2048 404127434
2048 361750900
2048 396892416
2048 393791694
2048 391724546
2048 387590250
2048 383455954
2048 383455954
2048 381388806
2048 375187362
2048 372086640
2048 372086640
2048 421698192
2048 402060286
4096 957088598
4096 1000000000
4096 1000000000
4096 1000000000
4096 1000000000
4096 1000000000
4096 1000000000
4096 998431518
4096 992230080
4096 979827204
4096 977760058
4096 1000000000
4096 944685722
4096 934349992
4096 926081408
4096 926081408
4096 924014262
4096 924014262
4096 919879970
4096 913678532
4096 911611386
4096 911611386
4096 905409948
4096 948820014
4096 903342802
4096 1000000000
4096 1000000000
4096 1000000000
4096 1000000000
4096 1000000000
4096 1000000000
4096 1000000000
4096 1000000000
4096 1000000000
4096 1000000000
4096 1000000000
4096 1000000000
4096 1000000000
4096 1000000000
4096 1000000000
4096 1000000000
4096 1000000000
4096 1000000000
4096 1000000000
4096 1000000000
4096 1000000000
4096 1000000000
4096 1000000000
4096 1000000000
4096 950887160
4096 378287718
4096 556062274
4096 591203756
4096 593270902
4096 593270902
4096 618076654
4096 634613822
4096 640815260
4096 667688158
4096 667688158
4096 667688158
4096 671822450
4096 675956742
4096 682158180
4096 682158180
4096 688359618
4096 713165370
4096 713165370
4096 715232516
4096 750373998
4096 752441144
4096 754508290
4096 758642582
4096 760709728
4096 764844020
4096 895074218
4096 901275656
4096 886805634
4096 878537050
4096 876469904
4096 872335612
4096 868201320
4096 859932736
4096 845462714
4096 843395568
4096 839261276
4096 837194130
4096 837194130
4096 773112604
4096 835126984
4096 833059838
4096 830992692
4096 824791254
4096 818589816
4096 806186940
4096 793784064
4096 779314042
4096 777246896
4096 775179750
4096 766911166
8192 1000000000
8192 1000000000
8192 1000000000
8192 1000000000
8192 1000000000
8192 1000000000
8192 1000000000
8192 1000000000
8192 1000000000
8192 1000000000
8192 1000000000
8192 1000000000
8192 1000000000
8192 1000000000
8192 1000000000
8192 1000000000
8192 1000000000
8192 1000000000
8192 1000000000
8192 1000000000
8192 1000000000
8192 1000000000
8192 1000000000
8192 1000000000
8192 1000000000
8192 1000000000
8192 1000000000
8192 1000000000
8192 1000000000
8192 1000000000
8192 1000000000
8192 1000000000
8192 1000000000
8192 1000000000
8192 1000000000
8192 1000000000
8192 1000000000
8192 1000000000
8192 1000000000
8192 1000000000
8192 1000000000
8192 1000000000
8192 1000000000
8192 1000000000
8192 1000000000
8192 1000000000
8192 1000000000
8192 1000000000
8192 1000000000
8192 1000000000
8192 1000000000
8192 1000000000
8192 1000000000
8192 1000000000
8192 1000000000
8192 1000000000
8192 1000000000
8192 1000000000
8192 1000000000
8192 1000000000
8192 1000000000
8192 1000000000
8192 1000000000
8192 1000000000
8192 1000000000
8192 1000000000
8192 1000000000
8192 1000000000
8192 1000000000
8192 1000000000
8192 1000000000
8192 1000000000
8192 1000000000
8192 1000000000
8192 1000000000
8192 1000000000
8192 1000000000
8192 1000000000
8192 1000000000
8192 1000000000
8192 1000000000
8192 1000000000
8192 1000000000
8192 1000000000
8192 1000000000
8192 1000000000
8192 1000000000
8192 1000000000
8192 1000000000
8192 1000000000
8192 1000000000
8192 1000000000
8192 1000000000
8192 1000000000
8192 1000000000
8192 1000000000
8192 1000000000
8192 1000000000
8192 1000000000
8192 1000000000
16384 1000000000
16384 1000000000
16384 1000000000
16384 1000000000
16384 1000000000
16384 1000000000
16384 1000000000
16384 1000000000
16384 1000000000
16384 1000000000
16384 1000000000
16384 1000000000
16384 1000000000
16384 1000000000
16384 1000000000
16384 1000000000
16384 1000000000
16384 1000000000
16384 1000000000
16384 1000000000
16384 1000000000
16384 1000000000
16384 1000000000
16384 1000000000
16384 1000000000
16384 1000000000
16384 1000000000
16384 1000000000
16384 1000000000
16384 1000000000
16384 1000000000
16384 1000000000
16384 1000000000
16384 1000000000
16384 1000000000
16384 1000000000
16384 1000000000
16384 1000000000
16384 1000000000
16384 1000000000
16384 1000000000
16384 1000000000
16384 1000000000
16384 1000000000
16384 1000000000
16384 1000000000
16384 1000000000
16384 1000000000
16384 1000000000
16384 1000000000
16384 1000000000
16384 1000000000
16384 1000000000
16384 1000000000
16384 1000000000
16384 1000000000
16384 1000000000
16384 1000000000
16384 1000000000
16384 1000000000
16384 1000000000
16384 1000000000
16384 1000000000
16384 1000000000
16384 1000000000
16384 1000000000
16384 1000000000
16384 1000000000
16384 1000000000
16384 1000000000
16384 1000000000
16384 1000000000
16384 1000000000
16384 1000000000
16384 1000000000
16384 1000000000
16384 1000000000
16384 1000000000
16384 1000000000
16384 1000000000
16384 1000000000
16384 1000000000
16384 1000000000
16384 1000000000
16384 1000000000
16384 1000000000
16384 1000000000
16384 1000000000
16384 1000000000
16384 1000000000
16384 1000000000
16384 1000000000
16384 1000000000
16384 1000000000
16384 1000000000
16384 1000000000
16384 1000000000
16384 1000000000
16384 1000000000
16384 1000000000

==> experiments/Results/n=100RLSFPK.txt <==
x lw lq med uq uw
0 1 1 1 1 1
2 505 505 505 505 505
4 1010 1010 1010 1010 1010
8 2019 2019 2019 2019 2019
16 4038 4038 4038 4038 4038
32 8075 8075 8075 8075 8075
64 16150 16150 16150 16150 16150
128 32300 32300 32300 32300 32300
256 64599 64599 64599 64599 64599
512 129197 129197 129197 129197 129197
1024 258394 258394 258394 258394 258394
2048 516787 516787 516787 516787 516787
4096 1033573 1033573 1033573 1033573 1033573


==> experiments/Results/n=100RLSFPMed.txt <==
variance time
0 863
2 453490
4 847390
8 1637409
16 3343464
32 7065625
64 12516250
128 27939500
256 59495679
512 107104313
1024 217826142
2048 447020755
4096 902309229
8192 1000000000
16384 1000000000


==> experiments/Results/var=sqrt.n.CGAFP.txt <==
n time
2 4
2 4
2 4
2 6
2 6
2 6
2 6
2 6
2 8
2 8
2 8
2 10
2 14
2 14
2 14
2 14
2 14
2 14
2 14
2 14
2 14
2 14
2 14
2 54
2 14
2 16
2 18
2 26
2 26
2 26
2 26
2 26
2 26
2 26
2 26
2 26
2 26
2 26
2 26
2 26
2 28
2 28
2 30
2 38
2 38
2 42
2 42
2 4
2 16
2 2
2 4
2 2
2 2
2 2
2 2
2 2
2 2
2 2
2 2
2 2
2 2
2 2
2 2
2 2
2 2
2 2
2 2
2 2
2 2
2 2
2 2
2 2
2 2
2 2
2 2
2 14
2 4
2 4
2 4
2 4
2 4
2 4
2 4
2 4
2 4
2 4
2 4
2 2
2 4
2 4
2 2
2 2
2 2
2 2
2 2
2 2
2 2
2 2
2 4
2 4
4 20
4 32
4 26
4 26
4 26
4 26
4 24
4 24
4 22
4 22
4 22
4 36
4 20
4 18
4 18
4 18
4 16
4 16
4 16
4 16
4 16
4 16
4 16
4 20
4 14
4 40
4 46
4 62
4 156
4 156
4 156
4 158
4 158
4 160
4 160
4 160
4 162
4 162
4 166
4 170
4 174
4 174
4 176
4 190
4 320
4 322
4 322
4 350
4 36
4 36
4 2
4 2
4 2
4 2
4 2
4 2
4 2
4 2
4 2
4 2
4 4
4 4
4 4
4 4
4 4
4 6
4 6
4 6
4 6
4 6
4 6
4 6
4 6
4 6
4 12
4 12
4 12
4 12
4 12
4 10
4 10
4 10
4 10
4 10
4 10
4 10
4 10
4 6
4 14
4 6
4 6
4 6
4 8
4 8
4 8
4 8
4 8
4 8
4 8
4 8
8 86
8 66
8 66
8 68
8 68
8 68
8 68
8 70
8 70
8 72
8 74
8 74
8 78
8 78
8 78
8 80
8 80
8 82
8 82
8 82
8 84
8 84
8 86
8 86
8 64
8 88
8 88
8 90
8 92
8 94
8 106
8 106
8 108
8 114
8 116
8 120
8 120
8 124
8 126
8 128
8 130
8 142
8 146
8 146
8 176
8 182
8 1486
8 1486
8 88
8 74
8 2
8 12
8 14
8 14
8 20
8 20
8 22
8 22
8 22
8 22
8 22
8 22
8 24
8 24
8 26
8 26
8 30
8 30
8 32
8 34
8 34
8 36
8 36
8 40
8 40
8 64
8 64
8 64
8 64
8 62
8 62
8 62
8 62
8 60
8 60
8 60
8 58
8 58
8 44
8 56
8 52
8 50
8 50
8 48
8 48
8 48
8 48
8 44
8 44
8 44
16 346
16 344
16 342
16 328
16 328
16 320
16 318
16 318
16 318
16 318
16 316
16 346
16 306
16 302
16 302
16 302
16 300
16 300
16 294
16 294
16 292
16 290
16 282
16 310
16 282
16 352
16 352
16 356
16 358
16 362
16 362
16 368
16 368
16 368
16 370
16 372
16 378
16 380
16 386
16 388
16 392
16 396
16 398
16 404
16 404
16 434
16 442
16 444
16 466
16 346
16 254
16 102
16 110
16 136
16 144
16 146
16 166
16 168
16 188
16 190
16 190
16 206
16 206
16 222
16 228
16 230
16 232
16 234
16 240
16 240
16 242
16 244
16 244
16 244
16 246
16 276
16 280
16 272
16 272
16 270
16 270
16 270
16 266
16 266
16 266
16 264
16 262
16 252
16 262
16 262
16 262
16 262
16 262
16 260
16 258
16 258
16 256
16 254
16 268
16 262
32 1340
32 1404
32 1384
32 1376
32 1376
32 1366
32 1362
32 1356
32 1354
32 1354
32 1344
32 1410
32 1338
32 1336
32 1330
32 1330
32 1326
32 1322
32 1322
32 1318
32 1316
32 1308
32 1296
32 1338
32 1288
32 1420
32 1422
32 1422
32 1424
32 1430
32 1432
32 1434
32 1440
32 1442
32 1442
32 1464
32 1470
32 1476
32 1478
32 1478
32 1486
32 1488
32 1510
32 1520
32 1534
32 1548
32 1592
32 1662
32 1420
32 1338
32 880
32 962
32 966
32 988
32 998
32 1004
32 1008
32 1012
32 1022
32 1026
32 1026
32 1044
32 1062
32 1064
32 1088
32 1114
32 1132
32 1134
32 1138
32 1154
32 1156
32 1168
32 1182
32 1194
32 1198
32 1282
32 1286
32 1278
32 1276
32 1276
32 1272
32 1272
32 1270
32 1264
32 1258
32 1256
32 1254
32 1252
32 1204
32 1240
32 1238
32 1238
32 1238
32 1234
32 1234
32 1214
32 1214
32 1212
32 1210
32 1204
64 5188
64 5184
64 5176
64 5172
64 5162
64 5160
64 5136
64 5120
64 5116
64 5114
64 5092
64 5190
64 5066
64 5046
64 5042
64 5030
64 5030
64 5016
64 5014
64 5012
64 5010
64 5008
64 5006
64 5072
64 5266
64 5202
64 5216
64 5222
64 5256
64 5002
64 5294
64 5298
64 5310
64 5324
64 5342
64 5344
64 5354
64 5360
64 5394
64 5420
64 5426
64 5456
64 5482
64 5496
64 5550
64 5560
64 5574
64 5716
64 5740
64 5200
64 4520
64 3390
64 4006
64 4042
64 4094
64 4184
64 4300
64 4322
64 4362
64 4378
64 4452
64 4488
64 4490
64 4510
64 4564
64 4580
64 4638
64 4650
64 4662
64 4664
64 4670
64 4702
64 4704
64 4740
64 4748
64 4966
64 4972
64 4958
64 4958
64 4908
64 4906
64 4902
64 4902
64 4900
64 4896
64 4892
64 4876
64 4832
64 4756
64 4832
64 4832
64 4798
64 4786
64 4778
64 4774
64 4772
64 4772
64 4768
64 4768
64 4750
128 18480
128 18478
128 18438
128 18400
128 18364
128 18286
128 18284
128 18276
128 18268
128 18232
128 18228
128 18484
128 18178
128 18132
128 18132
128 18090
128 18052
128 18028
128 18022
128 17974
128 17960
128 17920
128 17912
128 18228
128 18622
128 18532
128 18540
128 18576
128 18588
128 17886
128 18650
128 18682
128 18700
128 18720
128 18792
128 18804
128 18806
128 18844
128 18976
128 19120
128 19152
128 19152
128 19202
128 19226
128 19236
128 19312
128 19332
128 19550
128 19614
128 18526
128 15440
128 15550
128 15588
128 15746
128 15846
128 16092
128 16548
128 16604
128 16608
128 16730
128 16806
128 16862
128 16874
128 16876
128 16970
128 17042
128 17044
128 17052
128 17070
128 17132
128 17138
128 17176
128 17210
128 17246
128 17274
128 17848
128 17858
128 17834
128 17830
128 17790
128 17708
128 17686
128 17682
128 17680
128 17658
128 17648
128 17620
128 17336
128 17278
128 17356
128 17412
128 17430
128 17466
128 17600
128 17608
128 17600
128 17530
128 17524
128 17562
128 17594
256 61982
256 61990
256 61998
256 62012
256 62064
256 62082
256 62184
256 62204
256 62236
256 62250
256 62258
256 62322
256 62330
256 62368
256 62390
256 62464
256 62600
256 62618
256 62692
256 62696
256 62700
256 62706
256 62950
256 63100
256 61964
256 63520
256 63536
256 63582
256 63668
256 63678
256 63740
256 63796
256 63846
256 63884
256 64010
256 64030
256 64060
256 64088
256 64246
256 64330
256 64350
256 64570
256 64712
256 64838
256 64958
256 65146
256 65640
256 66078
256 63298
256 63068
256 55900
256 57126
256 57358
256 58124
256 58358
256 58420
256 58712
256 58876
256 59026
256 59028
256 59108
256 59384
256 59494
256 59702
256 59796
256 59838
256 60134
256 60244
256 60278
256 60304
256 60354
256 60454
256 60456
256 60510
256 60550
256 61932
256 61954
256 61774
256 61712
256 61658
256 61556
256 61544
256 61514
256 61388
256 61358
256 61346
256 61340
256 60638
256 61230
256 61214
256 61170
256 61146
256 60984
256 60906
256 60878
256 60744
256 60676
256 60674
256 61530
256 61240
512 207694
512 208284
512 208272
512 208270
512 208256
512 208216
512 207970
512 207964
512 207948
512 207910
512 207776
512 208296
512 207382
512 207218
512 207172
512 206906
512 206864
512 206766
512 206760
512 206756
512 206542
512 206532
512 206172
512 207650
512 206038
512 208564
512 208770
512 208814
512 208916
512 208966
512 209124
512 209288
512 209694
512 209802
512 209840
512 209932
512 209988
512 210090
512 210318
512 210380
512 210478
512 210744
512 210832
512 211160
512 211294
512 211482
512 211582
512 212632
512 213096
512 208484
512 202650
512 182572
512 194556
512 196244
512 197180
512 197428
512 198528
512 198876
512 199522
512 200280
512 200282
512 200372
512 200378
512 200548
512 200792
512 200866
512 200962
512 201512
512 201684
512 201774
512 201982
512 202040
512 202090
512 202330
512 202588
512 205752
512 205912
512 205710
512 205538
512 205294
512 205284
512 205244
512 204994
512 204844
512 204816
512 204742
512 204724
512 202908
512 204214
512 204046
512 203966
512 203910
512 203846
512 203782
512 203580
512 203044
512 203036
512 202918
512 205236
512 204646
1024 669766
1024 673128
1024 672284
1024 671862
1024 671172
1024 671118
1024 670906
1024 670800
1024 670484
1024 670322
1024 670078
1024 673190
1024 669440
1024 669376
1024 669024
1024 668724
1024 668324
1024 667964
1024 667842
1024 667828
1024 667746
1024 667524
1024 667352
1024 669742
1024 666706
1024 673878
1024 673906
1024 673918
1024 673932
1024 673994
1024 674018
1024 674282
1024 674822
1024 675206
1024 675378
1024 675396
1024 675428
1024 675670
1024 676186
1024 676276
1024 676696
1024 676776
1024 677238
1024 677358
1024 677726
1024 679040
1024 681780
1024 685894
1024 692230
1024 673412
1024 666614
1024 633604
1024 639828
1024 640378
1024 646934
1024 649606
1024 649756
1024 650638
1024 651500
1024 652328
1024 653518
1024 654478
1024 654510
1024 655662
1024 655698
1024 656288
1024 656296
1024 656754
1024 657550
1024 657680
1024 658018
1024 658234
1024 659068
1024 659734
1024 659932
1024 666482
1024 654722
1024 666042
1024 664814
1024 664784
1024 664764
1024 664742
1024 664708
1024 664508
1024 663942
1024 663858
1024 663684
1024 663618
1024 660922
1024 663322
1024 663242
1024 662558
1024 662480
1024 662290
1024 662108
1024 662062
1024 661928
1024 661404
1024 661228
1024 660570
2048 2121538
2048 2121512
2048 2121316
2048 2121278
2048 2121056
2048 2120750
2048 2120286
2048 2120024
2048 2118728
2048 2118530
2048 2117798
2048 2124588
2048 2116966
2048 2116896
2048 2115848
2048 2115044
2048 2115036
2048 2114542
2048 2113894
2048 2113664
2048 2113574
2048 2113488
2048 2113202
2048 2117796
2048 2112042
2048 2126870
2048 2126902
2048 2127448
2048 2127454
2048 2127658
2048 2128720
2048 2129448
2048 2129870
2048 2130588
2048 2132484
2048 2133412
2048 2133956
2048 2134166
2048 2134386
2048 2134574
2048 2139014
2048 2139772
2048 2139942
2048 2142530
2048 2144094
2048 2144620
2048 2144672
2048 2150252
2048 2126748
2048 2126664
2048 2052792
2048 2058852
2048 2059516
2048 2067428
2048 2071912
2048 2072678
2048 2074000
2048 2075232
2048 2076794
2048 2079314
2048 2080028
2048 2080922
2048 2080942
2048 2081458
2048 2083144
2048 2084048
2048 2085228
2048 2086694
2048 2087686
2048 2091610
2048 2092158
2048 2092776
2048 2093184
2048 2095664
2048 2111316
2048 2111204
2048 2110724
2048 2110356
2048 2107848
2048 2107234
2048 2106860
2048 2106716
2048 2106496
2048 2106180
2048 2105518
2048 2105368
2048 2105288
2048 2096248
2048 2111598
2048 2096438
2048 2096614
2048 2096662
2048 2098600
2048 2102014
2048 2105182
2048 2101824
2048 2099882
2048 2098718
2048 2100700
2048 2101332
4096 6616914
4096 6578692
4096 6580266
4096 6580820
4096 6583256
4096 6583798
4096 6588308
4096 6588600
4096 6590222
4096 6593426
4096 6594544
4096 6596942
4096 6597036
4096 6597960
4096 6598168
4096 6599066
4096 6599636
4096 6603182
4096 6606666
4096 6608336
4096 6608560
4096 6608774
4096 6611500
4096 6615628
4096 6577792
4096 6617766
4096 6619122
4096 6621692
4096 6622228
4096 6622440
4096 6624900
4096 6625166
4096 6625194
4096 6625988
4096 6628714
4096 6628886
4096 6630240
4096 6630604
4096 6634708
4096 6636268
4096 6639534
4096 6642160
4096 6644650
4096 6644902
4096 6646780
4096 6648066
4096 6649156
4096 6659116
4096 6617018
4096 6562358
4096 6438190
4096 6442392
4096 6461692
4096 6463888
4096 6464682
4096 6469366
4096 6480106
4096 6489322
4096 6492768
4096 6493200
4096 6495188
4096 6500104
4096 6502546
4096 6505990
4096 6506342
4096 6507790
4096 6509792
4096 6511998
4096 6514432
4096 6518088
4096 6518784
4096 6526406
4096 6528060
4096 6575372
4096 6529856
4096 6533314
4096 6535806
4096 6535992
4096 6538474
4096 6539176
4096 6540528
4096 6549664
4096 6549966
4096 6551910
4096 6552360
4096 6553024
4096 6554726
4096 6661236
4096 6562466
4096 6562828
4096 6563144
4096 6564336
4096 6564912
4096 6566430
4096 6568178
4096 6568532
4096 6569014
4096 6574732
4096 6577124
4096 6532210

==> experiments/Results/var=sqrt.n.CGAFPK.txt <==
x lw lq med uq uw
2 2 2 2 2 2
4 6 6 6 6 6
8 18 18 18 18 18
16 46 46 46 46 46
32 112 112 112 112 112
64 268 268 268 268 268
128 622 622 622 622 622
256 1420 1420 1420 1420 1420
512 3196 3196 3196 3196 3196
1024 7098 7098 7098 7098 7098
2048 15616 15616 15616 15616 15616
4096 34070 34070 34070 34070 34070


==> experiments/Results/var=sqrt.n.CGAFPMed.txt <==
n time
2 4
4 14
8 64
16 281
32 1287
64 4987
128 17872
256 61959
512 205975
1024 666660
2048 2111820
4096 6577458


==> experiments/Results/var=sqrt.n.MuPlusOneEAFP.txt <==
n time
2 3 0
2 6 0
2 6 0
2 6 0
2 6 0
2 6 0
2 6 0
2 9 0
2 9 0
2 9 0
2 9 0
2 9 0
2 9 0
2 9 0
2 9 0
2 9 0
2 9 0
2 9 0
2 9 0
2 12 0
2 12 0
2 12 0
2 12 0
2 39 1
2 15 0
2 18 1
2 18 1
2 18 1
2 18 1
2 18 1
2 18 1
2 18 1
2 18 1
2 18 1
2 18 1
2 18 1
2 18 1
2 21 1
2 21 1
2 21 1
2 21 1
2 24 1
2 24 1
2 27 1
2 27 1
2 27 1
2 33 1
2 3 0
2 15 0
2 3 0
2 3 0
2 3 0
2 3 0
2 3 0
2 3 0
2 3 0
2 3 0
2 3 0
2 3 0
2 3 0
2 3 0
2 3 0
2 3 0
2 3 0
2 3 0
2 3 0
2 3 0
2 3 0
2 3 0
2 3 0
2 3 0
2 3 0
2 3 0
2 3 0
2 3 0
2 15 0
2 3 0
2 3 0
2 3 0
2 3 0
2 3 0
2 3 0
2 3 0
2 3 0
2 3 0
2 3 0
2 3 0
2 3 0
2 3 0
2 3 0
2 3 0
2 3 0
2 3 0
2 3 0
2 3 0
2 3 0
2 3 0
2 3 0
2 3 0
2 3 0
4 48 1
4 66 1
4 63 1
4 63 1
4 63 1
4 60 1
4 57 1
4 57 1
4 57 1
4 51 1
4 48 1
4 66 1
4 48 1
4 48 1
4 45 1
4 42 1
4 39 1
4 39 1
4 36 1
4 33 1
4 33 1
4 33 1
4 33 1
4 48 1
4 33 1
4 69 1
4 72 1
4 72 1
4 72 1
4 72 1
4 75 2
4 75 2
4 75 2
4 78 2
4 87 2
4 87 2
4 90 2
4 96 2
4 105 2
4 105 2
4 108 2
4 108 2
4 117 2
4 143 3
4 143 3
4 158 3
4 193 3
4 318 3
4 69 1
4 69 1
4 3 0
4 3 0
4 3 0
4 3 0
4 3 0
4 3 0
4 3 0
4 3 0
4 3 0
4 3 0
4 3 0
4 3 0
4 3 0
4 3 0
4 3 0
4 6 0
4 6 0
4 9 0
4 9 0
4 9 0
4 9 0
4 12 0
4 12 0
4 12 0
4 33 1
4 30 0
4 30 0
4 30 0
4 27 0
4 27 0
4 27 0
4 27 0
4 21 0
4 21 0
4 21 0
4 18 0
4 18 0
4 12 0
4 33 1
4 12 0
4 15 0
4 15 0
4 15 0
4 18 0
4 18 0
4 18 0
4 15 0
4 15 0
4 15 0
4 15 0
8 398 2
8 278 2
8 283 2
8 283 2
8 283 2
8 288 2
8 288 2
8 293 2
8 298 2
8 303 2
8 323 2
8 333 2
8 338 2
8 343 2
8 358 2
8 363 2
8 373 2
8 373 2
8 378 2
8 383 2
8 383 2
8 383 2
8 383 2
8 388 2
8 248 2
8 408 2
8 413 2
8 423 2
8 428 2
8 438 2
8 517 3
8 517 3
8 697 3
8 787 3
8 814 3
8 823 3
8 841 3
8 850 3
8 886 3
8 904 3
8 922 3
8 940 3
8 1003 3
8 1165 3
8 1237 3
8 1246 3
8 1282 3
8 1300 3
8 403 2
8 338 2
8 3 0
8 3 0
8 6 0
8 9 0
8 15 0
8 15 0
8 18 0
8 24 0
8 30 0
8 33 0
8 33 0
8 36 0
8 39 0
8 42 0
8 48 0
8 51 0
8 51 0
8 51 0
8 54 0
8 69 0
8 78 1
8 81 1
8 87 1
8 96 1
8 102 1
8 248 2
8 248 2
8 243 2
8 238 2
8 238 2
8 238 2
8 218 2
8 208 2
8 208 2
8 193 2
8 193 2
8 163 2
8 163 2
8 111 1
8 158 2
8 158 2
8 150 1
8 141 1
8 135 1
8 135 1
8 132 1
8 132 1
8 129 1
8 123 1
8 111 1
16 3533 3
16 3442 3
16 3377 3
16 3338 3
16 3299 3
16 3247 3
16 3221 3
16 3208 3
16 3182 3
16 3130 3
16 3104 3
16 3559 3
16 3039 3
16 2961 3
16 2909 3
16 2792 3
16 2753 3
16 2753 3
16 2740 3
16 2662 3
16 2649 3
16 2623 3
16 2610 3
16 3091 3
16 2597 3
16 3611 3
16 3650 3
16 3728 3
16 3780 3
16 3806 3
16 3832 3
16 3897 3
16 4079 3
16 4118 3
16 4222 3
16 4222 3
16 4235 3
16 4352 3
16 4404 3
16 4417 3
16 4443 3
16 4443 3
16 4443 3
16 4482 3
16 4495 3
16 4560 3
16 4651 3
16 4898 3
16 6640 3
16 3572 3
16 1230 2
16 96 0
16 138 0
16 279 1
16 339 1
16 439 1
16 484 1
16 499 1
16 539 1
16 761 2
16 845 2
16 880 2
16 978 2
16 985 2
16 999 2
16 1020 2
16 1034 2
16 1090 2
16 1097 2
16 1097 2
16 1125 2
16 1139 2
16 1181 2
16 1188 2
16 1209 2
16 2558 3
16 2571 3
16 2493 3
16 2454 3
16 2402 3
16 1648 3
16 1531 2
16 1510 2
16 1503 2
16 1489 2
16 1489 2
16 1489 2
16 1216 2
16 1475 2
16 1454 2
16 1454 2
16 1440 2
16 1440 2
16 1384 2
16 1300 2
16 1286 2
16 1265 2
16 1237 2
16 1517 2
16 1489 2
32 12823 3
32 13684 3
32 13642 3
32 13621 3
32 13600 3
32 13348 3
32 13243 3
32 13222 3
32 12970 3
32 12949 3
32 12886 3
32 13957 3
32 12655 3
32 12592 3
32 12571 3
32 12466 3
32 12361 3
32 12298 3
32 12298 3
32 12235 3
32 12004 3
32 12004 3
32 11857 3
32 12760 3
32 11773 3
32 14104 3
32 14125 3
32 14293 3
32 14419 3
32 14503 3
32 14692 3
32 14713 3
32 14860 3
32 14923 3
32 14965 3
32 14986 3
32 15007 3
32 15112 3
32 15490 3
32 15679 3
32 16267 3
32 16288 3
32 16288 3
32 16309 3
32 17254 3
32 17968 3
32 18430 3
32 20971 3
32 14062 3
32 12802 3
32 3089 2
32 3793 2
32 3892 2
32 3947 2
32 3947 2
32 4090 2
32 4211 2
32 4310 2
32 4343 2
32 4376 2
32 4387 2
32 4409 2
32 4420 2
32 4431 2
32 4563 2
32 4618 2
32 4618 2
32 4651 2
32 4706 2
32 4728 2
32 4739 2
32 4750 2
32 4772 2
32 4838 2
32 4893 2
32 11668 3
32 11752 3
32 11521 3
32 11500 3
32 11479 3
32 11080 3
32 10849 3
32 10240 3
32 5564 2
32 5564 2
32 5454 2
32 5443 2
32 5410 2
32 5058 2
32 5399 2
32 5344 2
32 5300 2
32 5289 2
32 5278 2
32 5256 2
32 5256 2
32 5234 2
32 5212 2
32 5179 2
32 5003 2
64 55434 3
64 54454 3
64 53964 3
64 53299 3
64 53264 3
64 53194 3
64 52879 3
64 52844 3
64 52354 3
64 52109 3
64 51969 3
64 55574 3
64 50639 3
64 50639 3
64 50219 3
64 49589 3
64 49519 3
64 49344 3
64 48749 3
64 47524 3
64 47244 3
64 46124 3
64 45914 3
64 51269 3
64 56519 3
64 55749 3
64 55889 3
64 55924 3
64 56449 3
64 45284 3
64 56694 3
64 57009 3
64 57289 3
64 57289 3
64 57394 3
64 57779 3
64 57814 3
64 57884 3
64 58094 3
64 58549 3
64 59774 3
64 59809 3
64 60019 3
64 60089 3
64 64989 3
64 65759 3
64 71359 3
64 73424 3
64 94319 3
64 55609 3
64 19423 2
64 16687 2
64 17333 2
64 17371 2
64 17599 2
64 17732 2
64 18074 2
64 18207 2
64 18473 2
64 18815 2
64 19290 2
64 19385 2
64 19385 2
64 19404 2
64 19613 2
64 19689 2
64 19708 2
64 19841 2
64 19955 2
64 20012 2
64 20164 2
64 20563 2
64 20791 2
64 20810 2
64 20943 2
64 22767 2
64 44829 3
64 22729 2
64 22691 2
64 22634 2
64 22539 2
64 22482 2
64 22330 2
64 22216 2
64 22178 2
64 22159 2
64 22159 2
64 21931 2
64 21228 2
64 21912 2
64 21855 2
64 21836 2
64 21779 2
64 21760 2
64 21494 2
64 21418 2
64 21342 2
64 21323 2
64 21228 2
64 21019 2
128 200830 3
128 198721 3
128 197866 3
128 196669 3
128 196612 3
128 195985 3
128 195928 3
128 195814 3
128 195700 3
128 193534 3
128 192394 3
128 201742 3
128 191653 3
128 191254 3
128 191026 3
128 190741 3
128 190741 3
128 189943 3
128 188860 3
128 188689 3
128 188632 3
128 188005 3
128 187663 3
128 191995 3
128 204364 3
128 203965 3
128 204079 3
128 204193 3
128 204250 3
128 187435 3
128 204364 3
128 204421 3
128 206302 3
128 209779 3
128 211489 3
128 214567 3
128 215650 3
128 216277 3
128 216334 3
128 218215 3
128 219640 3
128 224371 3
128 225112 3
128 226195 3
128 230812 3
128 232009 3
128 248482 3
128 272422 3
128 327484 3
128 202540 3
128 50783 2
128 57366 2
128 58526 2
128 59193 2
128 60788 2
128 61426 2
128 62035 2
128 62354 2
128 63282 2
128 64007 2
128 64935 2
128 66646 2
128 69894 2
128 69952 2
128 70242 2
128 70358 2
128 70561 2
128 70967 2
128 71025 2
128 71054 2
128 71547 2
128 71634 2
128 72098 2
128 73316 2
128 73374 2
128 184528 3
128 186466 3
128 183616 3
128 183388 3
128 182533 3
128 181507 3
128 181165 3
128 180082 3
128 179626 3
128 179056 3
128 178885 3
128 174667 3
128 74070 2
128 73954 2
128 74157 2
128 74244 2
128 74244 2
128 74679 2
128 173584 3
128 174325 3
128 172102 3
128 168283 3
128 161215 3
128 170620 3
128 171988 3
256 709920 3
256 710011 3
256 711012 3
256 712650 3
256 713651 3
256 715744 3
256 716381 3
256 719839 3
256 721932 3
256 722205 3
256 722933 3
256 724753 3
256 728120 3
256 728211 3
256 730031 3
256 734308 3
256 734581 3
256 740314 3
256 741224 3
256 741315 3
256 752599 3
256 756876 3
256 757149 3
256 770526 3
256 709374 3
256 782265 3
256 793458 3
256 796279 3
256 797826 3
256 812477 3
256 815844 3
256 822123 3
256 822760 3
256 824580 3
256 830040 3
256 834044 3
256 836319 3
256 843508 3
256 849787 3
256 857795 3
256 866349 3
256 871627 3
256 882001 3
256 888917 3
256 932597 3
256 950160 3
256 957167 3
256 963355 3
256 780627 3
256 762609 3
256 228218 2
256 229816 2
256 245749 2
256 253316 2
256 254867 2
256 258157 2
256 260366 2
256 260366 2
256 261635 2
256 262434 2
256 265630 2
256 268967 2
256 269531 2
256 271881 2
256 274889 2
256 276158 2
256 276440 2
256 278602 2
256 280247 2
256 597717 3
256 628111 3
256 629385 3
256 630295 3
256 634026 3
256 636847 3
256 706917 3
256 708737 3
256 704915 3
256 700274 3
256 696179 3
256 695451 3
256 693722 3
256 683075 3
256 678343 3
256 678343 3
256 677888 3
256 676432 3
256 640942 3
256 675067 3
256 671609 3
256 669971 3
256 663328 3
256 653136 3
256 652772 3
256 652499 3
256 650952 3
256 650042 3
256 644218 3
256 688717 3
256 675886 3
512 2730888 3
512 2830702 3
512 2828414 3
512 2822551 3
512 2822265 3
512 2815687 3
512 2800529 3
512 2800243 3
512 2777792 3
512 2770356 3
512 2767782 3
512 2833133 3
512 2708437 3
512 2700572 3
512 2697283 3
512 2695996 3
512 2674117 3
512 2670542 3
512 2669112 3
512 2668683 3
512 2625068 3
512 2614343 3
512 2611197 3
512 2722594 3
512 2607765 3
512 2843715 3
512 2868454 3
512 2891763 3
512 2896768 3
512 2905348 3
512 2918933 3
512 2935521 3
512 2937523 3
512 2965694 3
512 2965980 3
512 2996725 3
512 3012312 3
512 3022751 3
512 3034477 3
512 3047061 3
512 3048348 3
512 3094394 3
512 3112555 3
512 3171900 3
512 3180337 3
512 3227384 3
512 3231102 3
512 3312183 3
512 3315186 3
512 2837137 3
512 2387259 3
512 859615 2
512 877573 2
512 889618 2
512 892465 2
512 926118 2
512 2201645 3
512 2248692 3
512 2251409 3
512 2284728 3
512 2286730 3
512 2305320 3
512 2306321 3
512 2313042 3
512 2317618 3
512 2323481 3
512 2341928 3
512 2349364 3
512 2361233 3
512 2365523 3
512 2373960 3
512 2375390 3
512 2375676 3
512 2382254 3
512 2385543 3
512 2576448 3
512 2603189 3
512 2571729 3
512 2570442 3
512 2549278 3
512 2523967 3
512 2522537 3
512 2474489 3
512 2469341 3
512 2461619 3
512 2459045 3
512 2451037 3
512 2393694 3
512 2431303 3
512 2427871 3
512 2426012 3
512 2417289 3
512 2416574 3
512 2411426 3
512 2410282 3
512 2408566 3
512 2403704 3
512 2402274 3
512 2493365 3
512 2449035 3
1024 9700083 3
1024 10109734 3
1024 10107727 3
1024 10020534 3
1024 10016966 3
1024 10014736 3
1024 10008715 3
1024 9965676 3
1024 9847040 3
1024 9787722 3
1024 9731972 3
1024 10173512 3
1024 9691386 3
1024 9679344 3
1024 9632068 3
1024 9618019 3
1024 9603524 3
1024 9579440 3
1024 9557809 3
1024 9551342 3
1024 9506519 3
1024 9491132 3
1024 9487341 3
1024 9698076 3
1024 9477083 3
1024 10256691 3
1024 10271632 3
1024 10274754 3
1024 10275200 3
1024 10311995 3
1024 10340093 3
1024 10363508 3
1024 10508235 3
1024 10700684 3
1024 10728113 3
1024 10750636 3
1024 10783417 3
1024 10850094 3
1024 10867488 3
1024 11022919 3
1024 11094056 3
1024 11102307 3
1024 11104314 3
1024 11157834 3
1024 11178127 3
1024 11292972 3
1024 11502146 3
1024 11825496 3
1024 12169585 3
1024 10178641 3
1024 9444525 3
1024 7811273 3
1024 7874382 3
1024 7901365 3
1024 8063932 3
1024 8070399 3
1024 8082664 3
1024 8110539 3
1024 8124588 3
1024 8168073 3
1024 8215572 3
1024 8261510 3
1024 8263963 3
1024 8465332 3
1024 8477374 3
1024 8518629 3
1024 8524204 3
1024 8567466 3
1024 8573041 3
1024 8579285 3
1024 8625223 3
1024 8627676 3
1024 8687886 3
1024 8714869 3
1024 8785337 3
1024 9395911 3
1024 8383045 3
1024 9391005 3
1024 9351980 3
1024 9257428 3
1024 9245832 3
1024 9236020 3
1024 9225762 3
1024 9200117 3
1024 9199225 3
1024 9171127 3
1024 9170235 3
1024 9142583 3
1024 8838411 3
1024 9128757 3
1024 9124297 3
1024 9099990 3
1024 9066540 3
1024 9020156 3
1024 8984699 3
1024 8955932 3
1024 8941214 3
1024 8933186 3
1024 8846662 3
1024 8819456 3
2048 35990715 3
2048 35592359 3
2048 35557312 3
2048 35505956 3
2048 35153404 3
2048 35107253 3
2048 35075329 3
2048 35013563 3
2048 34868170 3
2048 34757477 3
2048 34726247 3
2048 36118064 3
2048 34648519 3
2048 34556564 3
2048 34269248 3
2048 33934393 3
2048 33915308 3
2048 33866381 3
2048 33808432 3
2048 33640137 3
2048 33633544 3
2048 33604396 3
2048 33421874 3
2048 34658929 3
2048 33368783 3
2048 36479985 3
2048 36597965 3
2048 36651056 3
2048 36735030 3
2048 37027551 3
2048 37111178 3
2048 37334646 3
2048 37457484 3
2048 37810730 3
2048 37884294 3
2048 38169181 3
2048 38564067 3
2048 38668167 3
2048 38727504 3
2048 38742772 3
2048 39117185 3
2048 39139740 3
2048 39265701 3
2048 39702574 3
2048 41397322 3
2048 42998380 3
2048 45854884 3
2048 48120447 3
2048 36321406 3
2048 36276990 3
2048 25880870 3
2048 26043960 3
2048 27428143 3
2048 27792493 3
2048 28109998 3
2048 28223467 3
2048 28510436 3
2048 28962577 3
2048 28963271 3
2048 29053838 3
2048 29159673 3
2048 29166266 3
2048 29205824 3
2048 29275571 3
2048 29379671 3
2048 29421311 3
2048 29469891 3
2048 29710709 3
2048 30075753 3
2048 30194427 3
2048 30282218 3
2048 30439756 3
2048 30448778 3
2048 30780510 3
2048 33259478 3
2048 33228595 3
2048 33122066 3
2048 33107492 3
2048 33029070 3
2048 32887147 3
2048 32862857 3
2048 32810460 3
2048 32786170 3
2048 32777148 3
2048 32501977 3
2048 32309045 3
2048 32214314 3
2048 30936313 3
2048 33290708 3
2048 31020287 3
2048 31202462 3
2048 31304133 3
2048 31384637 3
2048 32186554 3
2048 32204945 3
2048 32175797 3
2048 31637253 3
2048 31502617 3
2048 32063022 3
2048 32137627 3
4096 121123155 3
4096 114608460 3
4096 115213010 3
4096 115687555 3
4096 115874805 3
4096 115891390 3
4096 115962010 3
4096 115966825 3
4096 116569235 3
4096 116881675 3
4096 116886490 3
4096 116913240 3
4096 117318770 3
4096 117547750 3
4096 118580300 3
4096 118788415 3
4096 119248515 3
4096 119285965 3
4096 119579145 3
4096 119918870 3
4096 119979325 3
4096 120331355 3
4096 120603670 3
4096 120984590 3
4096 114321165 3
4096 121476255 3
4096 122200110 3
4096 122865115 3
4096 123079650 3
4096 123381390 3
4096 123399045 3
4096 123685270 3
4096 124463695 3
4096 125204670 3
4096 126108285 3
4096 126108820 3
4096 126701065 3
4096 130412895 3
4096 130810935 3
4096 131046870 3
4096 132390790 3
4096 133683885 3
4096 134077110 3
4096 134081390 3
4096 138977710 3
4096 139237720 3
4096 139476865 3
4096 141233270 3
4096 121145090 3
4096 110801935 3
4096 94285415 3
4096 95085775 3
4096 95528755 3
4096 96603035 3
4096 98580930 3
4096 99150170 3
4096 99608665 3
4096 100264575 3
4096 100319145 3
4096 100367295 3
4096 100636400 3
4096 101049955 3
4096 101276260 3
4096 101358115 3
4096 102018305 3
4096 102598245 3
4096 103147155 3
4096 103911135 3
4096 104364280 3
4096 104494285 3
4096 104564370 3
4096 104591120 3
4096 104871995 3
4096 113577515 3
4096 105477080 3
4096 106706510 3
4096 106741820 3
4096 106789435 3
4096 106867010 3
4096 107727290 3
4096 107822520 3
4096 107879765 3
4096 108268175 3
4096 108940135 3
4096 109498140 3
4096 109949680 3
4096 110225205 3
4096 145485450 3
4096 111287715 3
4096 111608715 3
4096 112477020 3
4096 112649825 3
4096 112830120 3
4096 112918930 3
4096 113214785 3
4096 113354420 3
4096 113527225 3
4096 113572700 3
4096 114274085 3
4096 105916850 3

==> experiments/Results/var=sqrt.n.MuPlusOneEAFPK.txt <==
x lw lq med uq uw
2 2 2 2 2 2
4 2 2 2 2 4
8 2 2 4 4 8
16 2 6 12 12 12
32 10 10 20 20 20
64 18 18 34 34 34
128 28 28 56 56 56
256 46 90 90 90 90
512 72 142 142 142 142
1024 222 222 222 222 222
2048 346 346 346 346 346
4096 534 534 534 534 534


==> experiments/Results/var=sqrt.n.MuPlusOneEAFPMed.txt <==
n time
2 3
4 33
8 248
16 2584
32 11762
64 45056
128 186950
256 709055
512 2605477
1024 9460804
2048 33329745
4096 114297625


==> experiments/Results/var=sqrt.n.NoiseObliviousCGAFP.txt <==
n time
2 4 1
2 4 1
2 6 2
2 6 2
2 6 2
2 6 2
2 6 2
2 6 2
2 6 2
2 6 2
2 6 2
2 6 2
2 6 2
2 6 2
2 6 2
2 6 2
2 6 2
2 6 2
2 6 2
2 6 2
2 6 2
2 6 2
2 6 2
2 952 6
2 8 3
2 8 3
2 8 3
2 8 3
2 10 3
2 10 3
2 10 3
2 72 4
2 72 4
2 72 4
2 72 4
2 72 4
2 72 4
2 72 4
2 72 4
2 74 4
2 74 4
2 74 4
2 198 5
2 200 5
2 200 5
2 204 5
2 206 5
2 4 1
2 8 3
2 2 0
2 4 1
2 2 0
2 2 0
2 2 0
2 2 0
2 2 0
2 2 0
2 2 0
2 2 0
2 2 0
2 2 0
2 2 0
2 2 0
2 2 0
2 2 0
2 2 0
2 2 0
2 2 0
2 2 0
2 2 0
2 2 0
2 2 0
2 2 0
2 2 0
2 2 0
2 8 3
2 4 1
2 4 1
2 4 1
2 4 1
2 4 1
2 4 1
2 4 1
2 4 1
2 4 1
2 4 1
2 4 1
2 2 0
2 4 1
2 2 0
2 2 0
2 2 0
2 2 0
2 2 0
2 2 0
2 2 0
2 2 0
2 2 0
2 4 1
2 4 1
4 208 4
4 212 4
4 212 4
4 212 4
4 212 4
4 212 4
4 212 4
4 212 4
4 210 4
4 210 4
4 208 4
4 212 4
4 80 3
4 78 3
4 78 3
4 78 3
4 76 3
4 76 3
4 76 3
4 76 3
4 76 3
4 74 3
4 74 3
4 208 4
4 74 3
4 214 4
4 214 4
4 216 4
4 218 4
4 220 4
4 220 4
4 220 4
4 224 4
4 224 4
4 232 4
4 232 4
4 234 4
4 244 4
4 1430 5
4 1434 5
4 1434 5
4 1436 5
4 1438 5
4 1444 5
4 1444 5
4 1446 5
4 1452 5
4 1452 5
4 214 4
4 212 4
4 2 0
4 2 0
4 2 0
4 2 0
4 2 0
4 2 0
4 2 0
4 2 0
4 2 0
4 2 0
4 2 0
4 2 0
4 2 0
4 4 1
4 4 1
4 4 1
4 4 1
4 4 1
4 4 1
4 4 1
4 4 1
4 4 1
4 4 1
4 4 1
4 74 3
4 18 2
4 12 2
4 12 2
4 12 2
4 10 2
4 10 2
4 10 2
4 10 2
4 8 2
4 8 2
4 8 2
4 8 2
4 6 2
4 74 3
4 6 2
4 6 2
4 6 2
4 8 2
4 8 2
4 8 2
4 8 2
4 8 2
4 8 2
4 8 2
4 8 2
8 1476 4
8 438 3
8 450 3
8 460 3
8 1436 4
8 1436 4
8 1440 4
8 1444 4
8 1446 4
8 1448 4
8 1452 4
8 1456 4
8 1456 4
8 1458 4
8 1458 4
8 1462 4
8 1462 4
8 1462 4
8 1464 4
8 1466 4
8 1470 4
8 1470 4
8 1472 4
8 1474 4
8 432 3
8 1482 4
8 1482 4
8 1484 4
8 1484 4
8 1484 4
8 1488 4
8 1488 4
8 1498 4
8 1500 4
8 1502 4
8 1506 4
8 1510 4
8 1512 4
8 1514 4
8 1516 4
8 1520 4
8 1538 4
8 6400 5
8 6406 5
8 6448 5
8 6464 5
8 6496 5
8 6546 5
8 1482 4
8 1456 4
8 4 1
8 8 1
8 10 1
8 70 2
8 70 2
8 70 2
8 72 2
8 76 2
8 76 2
8 76 2
8 76 2
8 78 2
8 84 2
8 84 2
8 84 2
8 88 2
8 96 2
8 102 2
8 388 3
8 388 3
8 388 3
8 388 3
8 390 3
8 390 3
8 390 3
8 424 3
8 426 3
8 418 3
8 418 3
8 414 3
8 414 3
8 414 3
8 414 3
8 412 3
8 412 3
8 408 3
8 408 3
8 408 3
8 392 3
8 406 3
8 404 3
8 400 3
8 400 3
8 398 3
8 398 3
8 396 3
8 394 3
8 394 3
8 394 3
8 392 3
16 5274 4
16 5270 4
16 5268 4
16 5268 4
16 5260 4
16 5260 4
16 5258 4
16 5254 4
16 5252 4
16 5252 4
16 5248 4
16 5276 4
16 5246 4
16 5242 4
16 5240 4
16 5238 4
16 5238 4
16 5234 4
16 5232 4
16 5224 4
16 5224 4
16 5220 4
16 5214 4
16 5246 4
16 5210 4
16 5288 4
16 5296 4
16 5300 4
16 5302 4
16 5308 4
16 5308 4
16 5308 4
16 5310 4
16 5310 4
16 5316 4
16 5318 4
16 5330 4
16 5332 4
16 5334 4
16 5338 4
16 5344 4
16 5350 4
16 5360 4
16 5370 4
16 5410 4
16 5468 4
16 21866 5
16 21894 5
16 21936 5
16 5280 4
16 1148 3
16 60 1
16 202 2
16 218 2
16 220 2
16 1070 3
16 1102 3
16 1112 3
16 1114 3
16 1124 3
16 1128 3
16 1130 3
16 1132 3
16 1132 3
16 1134 3
16 1134 3
16 1134 3
16 1136 3
16 1138 3
16 1138 3
16 1140 3
16 1140 3
16 1142 3
16 1144 3
16 1144 3
16 5206 4
16 5208 4
16 5184 4
16 5182 4
16 5160 4
16 1302 3
16 1256 3
16 1224 3
16 1212 3
16 1202 3
16 1196 3
16 1188 3
16 1148 3
16 1180 3
16 1180 3
16 1170 3
16 1170 3
16 1166 3
16 1164 3
16 1160 3
16 1158 3
16 1154 3
16 1152 3
16 1234 3
16 1184 3
32 15658 4
32 15682 4
32 15680 4
32 15680 4
32 15674 4
32 15674 4
32 15672 4
32 15666 4
32 15664 4
32 15660 4
32 15660 4
32 15696 4
32 15642 4
32 15640 4
32 15632 4
32 15626 4
32 15620 4
32 15616 4
32 15608 4
32 15602 4
32 15598 4
32 15596 4
32 15596 4
32 15644 4
32 15594 4
32 15698 4
32 15706 4
32 15712 4
32 15724 4
32 15724 4
32 15736 4
32 15736 4
32 15752 4
32 15756 4
32 15758 4
32 15770 4
32 15776 4
32 15780 4
32 15784 4
32 15788 4
32 15800 4
32 15804 4
32 15814 4
32 15822 4
32 15886 4
32 15886 4
32 15898 4
32 67766 5
32 15698 4
32 15650 4
32 968 2
32 3612 3
32 3614 3
32 3674 3
32 3682 3
32 3682 3
32 3698 3
32 3704 3
32 3712 3
32 3716 3
32 3716 3
32 3722 3
32 3728 3
32 3728 3
32 3730 3
32 3736 3
32 3738 3
32 3742 3
32 3744 3
32 3754 3
32 3762 3
32 3766 3
32 3770 3
32 3772 3
32 3774 3
32 15592 4
32 15594 4
32 15582 4
32 15570 4
32 15566 4
32 15566 4
32 15562 4
32 15552 4
32 15536 4
32 15532 4
32 15530 4
32 15468 4
32 3918 3
32 3776 3
32 3862 3
32 3856 3
32 3848 3
32 3840 3
32 3822 3
32 3820 3
32 3804 3
32 3794 3
32 3790 3
32 3790 3
32 3776 3
64 43908 4
64 43900 4
64 43878 4
64 43878 4
64 43858 4
64 43850 4
64 43818 4
64 43806 4
64 43780 4
64 43774 4
64 43664 4
64 43926 4
64 10172 3
64 10156 3
64 10140 3
64 10074 3
64 10064 3
64 10060 3
64 10058 3
64 10058 3
64 10058 3
64 10052 3
64 10046 3
64 10196 3
64 43974 4
64 43958 4
64 43964 4
64 43972 4
64 43974 4
64 10044 3
64 43980 4
64 43982 4
64 43996 4
64 44010 4
64 44012 4
64 44022 4
64 44028 4
64 44034 4
64 44038 4
64 44054 4
64 44064 4
64 44068 4
64 44114 4
64 44118 4
64 44128 4
64 44136 4
64 44140 4
64 44152 4
64 44160 4
64 43940 4
64 9880 3
64 9678 3
64 9708 3
64 9782 3
64 9794 3
64 9826 3
64 9834 3
64 9834 3
64 9846 3
64 9850 3
64 9854 3
64 9868 3
64 9872 3
64 9876 3
64 9892 3
64 9896 3
64 9900 3
64 9906 3
64 9908 3
64 9916 3
64 9918 3
64 9920 3
64 9926 3
64 9936 3
64 9938 3
64 10018 3
64 10040 3
64 10018 3
64 10018 3
64 10012 3
64 10008 3
64 10004 3
64 10004 3
64 9998 3
64 9998 3
64 9994 3
64 9994 3
64 9984 3
64 9952 3
64 9978 3
64 9968 3
64 9966 3
64 9966 3
64 9960 3
64 9960 3
64 9958 3
64 9956 3
64 9952 3
64 9952 3
64 9942 3
128 28802 3
128 28774 3
128 28736 3
128 28726 3
128 28714 3
128 28712 3
128 28672 3
128 28666 3
128 28638 3
128 28636 3
128 28626 3
128 28938 3
128 28612 3
128 28604 3
128 28594 3
128 28582 3
128 28582 3
128 28578 3
128 28576 3
128 28568 3
128 28562 3
128 28556 3
128 28550 3
128 28624 3
128 119790 4
128 119610 4
128 119646 4
128 119698 4
128 119758 4
128 28538 3
128 119814 4
128 119818 4
128 119910 4
128 119926 4
128 119954 4
128 119966 4
128 119972 4
128 119982 4
128 120016 4
128 120020 4
128 120024 4
128 120026 4
128 120048 4
128 120156 4
128 120194 4
128 120266 4
128 120314 4
128 120454 4
128 120490 4
128 119424 4
128 28114 3
128 28124 3
128 28136 3
128 28172 3
128 28190 3
128 28200 3
128 28204 3
128 28220 3
128 28234 3
128 28244 3
128 28250 3
128 28250 3
128 28288 3
128 28288 3
128 28298 3
128 28300 3
128 28308 3
128 28310 3
128 28312 3
128 28318 3
128 28348 3
128 28352 3
128 28354 3
128 28360 3
128 28370 3
128 28532 3
128 28538 3
128 28524 3
128 28520 3
128 28520 3
128 28516 3
128 28512 3
128 28512 3
128 28508 3
128 28508 3
128 28488 3
128 28478 3
128 28382 3
128 28380 3
128 28386 3
128 28388 3
128 28412 3
128 28438 3
128 28468 3
128 28472 3
128 28466 3
128 28454 3
128 28440 3
128 28462 3
128 28464 3
256 72670 3
256 72676 3
256 72680 3
256 72700 3
256 72716 3
256 72736 3
256 72740 3
256 72756 3
256 72760 3
256 72768 3
256 72772 3
256 72788 3
256 72796 3
256 72932 3
256 72934 3
256 72944 3
256 72948 3
256 72960 3
256 73106 3
256 73164 3
256 73260 3
256 73448 3
256 301296 4
256 301882 4
256 72666 3
256 301922 4
256 301976 4
256 302050 4
256 302100 4
256 302122 4
256 302180 4
256 302196 4
256 302204 4
256 302206 4
256 302238 4
256 302272 4
256 302394 4
256 302416 4
256 302420 4
256 302434 4
256 302462 4
256 302644 4
256 302670 4
256 302696 4
256 302702 4
256 302780 4
256 302822 4
256 302910 4
256 301902 4
256 301342 4
256 18086 2
256 71940 3
256 72020 3
256 72070 3
256 72082 3
256 72100 3
256 72146 3
256 72152 3
256 72194 3
256 72202 3
256 72246 3
256 72268 3
256 72270 3
256 72294 3
256 72306 3
256 72314 3
256 72316 3
256 72322 3
256 72326 3
256 72328 3
256 72336 3
256 72342 3
256 72362 3
256 72362 3
256 72366 3
256 72654 3
256 72662 3
256 72654 3
256 72636 3
256 72632 3
256 72590 3
256 72582 3
256 72560 3
256 72542 3
256 72538 3
256 72538 3
256 72534 3
256 72368 3
256 72508 3
256 72496 3
256 72494 3
256 72492 3
256 72486 3
256 72474 3
256 72444 3
256 72418 3
256 72384 3
256 72376 3
256 72564 3
256 72514 3
512 183336 3
512 183468 3
512 183460 3
512 183448 3
512 183446 3
512 183426 3
512 183424 3
512 183416 3
512 183382 3
512 183360 3
512 183348 3
512 183482 3
512 183302 3
512 183290 3
512 183278 3
512 183256 3
512 183254 3
512 183246 3
512 183224 3
512 183216 3
512 183194 3
512 183188 3
512 183182 3
512 183330 3
512 183162 3
512 183534 3
512 183578 3
512 183598 3
512 183618 3
512 183640 3
512 183726 3
512 183934 3
512 183984 3
512 184010 3
512 184156 3
512 767106 4
512 767188 4
512 767188 4
512 767422 4
512 767440 4
512 767610 4
512 767612 4
512 767636 4
512 767824 4
512 767954 4
512 768128 4
512 768352 4
512 768380 4
512 768790 4
512 183510 3
512 182884 3
512 45816 2
512 182142 3
512 182144 3
512 182310 3
512 182326 3
512 182458 3
512 182476 3
512 182478 3
512 182520 3
512 182574 3
512 182604 3
512 182616 3
512 182624 3
512 182636 3
512 182654 3
512 182666 3
512 182740 3
512 182744 3
512 182768 3
512 182812 3
512 182830 3
512 182846 3
512 182848 3
512 182872 3
512 183158 3
512 183160 3
512 183154 3
512 183146 3
512 183120 3
512 183118 3
512 183116 3
512 183090 3
512 183086 3
512 183084 3
512 183078 3
512 183066 3
512 182896 3
512 183040 3
512 182998 3
512 182994 3
512 182986 3
512 182982 3
512 182964 3
512 182964 3
512 182960 3
512 182944 3
512 182898 3
512 183096 3
512 183048 3
1024 454920 3
1024 455178 3
1024 455164 3
1024 455160 3
1024 455128 3
1024 455072 3
1024 455064 3
1024 455034 3
1024 455014 3
1024 454976 3
1024 454944 3
1024 455274 3
1024 454904 3
1024 454888 3
1024 454884 3
1024 454884 3
1024 454876 3
1024 454868 3
1024 454818 3
1024 454812 3
1024 454808 3
1024 454786 3
1024 454780 3
1024 454918 3
1024 454738 3
1024 455294 3
1024 455324 3
1024 455398 3
1024 455456 3
1024 455540 3
1024 455540 3
1024 455674 3
1024 455854 3
1024 457436 3
1024 1875482 4
1024 1876110 4
1024 1876338 4
1024 1876532 4
1024 1876928 4
1024 1877042 4
1024 1877198 4
1024 1877600 4
1024 1877662 4
1024 1877986 4
1024 1877990 4
1024 1878146 4
1024 1878428 4
1024 1878578 4
1024 1879068 4
1024 455282 3
1024 454704 3
1024 453106 3
1024 453594 3
1024 453622 3
1024 453646 3
1024 453648 3
1024 453744 3
1024 453748 3
1024 453764 3
1024 453790 3
1024 453790 3
1024 453854 3
1024 453878 3
1024 453968 3
1024 453972 3
1024 454044 3
1024 454046 3
1024 454078 3
1024 454094 3
1024 454134 3
1024 454168 3
1024 454188 3
1024 454196 3
1024 454214 3
1024 454254 3
1024 454678 3
1024 453904 3
1024 454652 3
1024 454598 3
1024 454552 3
1024 454550 3
1024 454530 3
1024 454528 3
1024 454526 3
1024 454522 3
1024 454518 3
1024 454498 3
1024 454494 3
1024 454338 3
1024 454490 3
1024 454472 3
1024 454450 3
1024 454426 3
1024 454424 3
1024 454376 3
1024 454368 3
1024 454364 3
1024 454362 3
1024 454358 3
1024 454258 3
2048 1081544 3
2048 1081490 3
2048 1081458 3
2048 1081406 3
2048 1081378 3
2048 1081328 3
2048 1081320 3
2048 1081306 3
2048 1081210 3
2048 1081206 3
2048 1081156 3
2048 1081560 3
2048 1081102 3
2048 1081092 3
2048 1081078 3
2048 1081050 3
2048 1081032 3
2048 1080992 3
2048 1080962 3
2048 1080916 3
2048 1080904 3
2048 1080866 3
2048 1080850 3
2048 1081118 3
2048 1080834 3
2048 1081622 3
2048 1081674 3
2048 1081686 3
2048 1081936 3
2048 1081988 3
2048 1082056 3
2048 1082084 3
2048 1082172 3
2048 1082218 3
2048 1082256 3
2048 1082646 3
2048 1082968 3
2048 1082994 3
2048 4501326 4
2048 4501566 4
2048 4501646 4
2048 4501956 4
2048 4502066 4
2048 4502866 4
2048 4503364 4
2048 4503704 4
2048 4504004 4
2048 4504230 4
2048 1081582 3
2048 1081568 3
2048 1077336 3
2048 1078494 3
2048 1078500 3
2048 1078730 3
2048 1078826 3
2048 1079080 3
2048 1079106 3
2048 1079154 3
2048 1079424 3
2048 1079468 3
2048 1079592 3
2048 1079594 3
2048 1079626 3
2048 1079674 3
2048 1079732 3
2048 1079746 3
2048 1079806 3
2048 1079856 3
2048 1079924 3
2048 1080024 3
2048 1080052 3
2048 1080112 3
2048 1080126 3
2048 1080130 3
2048 1080820 3
2048 1080816 3
2048 1080814 3
2048 1080814 3
2048 1080794 3
2048 1080794 3
2048 1080790 3
2048 1080758 3
2048 1080686 3
2048 1080632 3
2048 1080628 3
2048 1080626 3
2048 1080574 3
2048 1080210 3
2048 1080828 3
2048 1080228 3
2048 1080246 3
2048 1080278 3
2048 1080336 3
2048 1080512 3
2048 1080562 3
2048 1080486 3
2048 1080346 3
2048 1080338 3
2048 1080408 3
2048 1080442 3
4096 2565732 3
4096 2564732 3
4096 2564734 3
4096 2564742 3
4096 2564786 3
4096 2564810 3
4096 2564854 3
4096 2564864 3
4096 2564880 3
4096 2564948 3
4096 2565004 3
4096 2565162 3
4096 2565174 3
4096 2565174 3
4096 2565236 3
4096 2565272 3
4096 2565322 3
4096 2565402 3
4096 2565408 3
4096 2565436 3
4096 2565436 3
4096 2565648 3
4096 2565650 3
4096 2565704 3
4096 2564720 3
4096 2565898 3
4096 2565934 3
4096 2565946 3
4096 2565960 3
4096 2565972 3
4096 2566008 3
4096 2566048 3
4096 2566084 3
4096 2566240 3
4096 2566480 3
4096 2566522 3
4096 2567008 3
4096 2567212 3
4096 2567242 3
4096 2567874 3
4096 2568110 3
4096 2570340 3
4096 10618830 4
4096 10620706 4
4096 10621562 4
4096 10621630 4
4096 10622078 4
4096 10622638 4
4096 2565788 3
4096 2564230 3
4096 2560844 3
4096 2561258 3
4096 2561280 3
4096 2561372 3
4096 2561406 3
4096 2561564 3
4096 2561640 3
4096 2561970 3
4096 2562008 3
4096 2562028 3
4096 2562074 3
4096 2562172 3
4096 2562238 3
4096 2562262 3
4096 2562522 3
4096 2562558 3
4096 2562560 3
4096 2562710 3
4096 2562762 3
4096 2562884 3
4096 2562942 3
4096 2563036 3
4096 2563050 3
4096 2564688 3
4096 2563198 3
4096 2563278 3
4096 2563292 3
4096 2563338 3
4096 2563592 3
4096 2563596 3
4096 2563632 3
4096 2563932 3
4096 2563998 3
4096 2564088 3
4096 2564108 3
4096 2564178 3
4096 2564222 3
4096 10623684 4
4096 2564374 3
4096 2564398 3
4096 2564482 3
4096 2564502 3
4096 2564554 3
4096 2564608 3
4096 2564614 3
4096 2564628 3
4096 2564630 3
4096 2564646 3
4096 2564714 3
4096 2563214 3

==> experiments/Results/var=sqrt.n.NoiseObliviousCGAFPK.txt <==
x lw lq med uq uw
2 0 0 0 2 8
4 0 2 2 6 12
8 2 6 6 12 24
16 2 12 22 22 44
32 10 20 40 40 78
64 34 34 34 66 66
128 56 56 56 110 110
256 44 88 88 178 178
512 70 142 142 142 282
1024 222 222 222 222 444
2048 346 346 346 346 690
4096 532 532 532 532 1064


==> experiments/Results/var=sqrt.n.NoiseObliviousCGAFPMed.txt <==
n time
2 4
4 74
8 429
16 5209
32 15594
64 10042
128 28538
256 72664
512 183161
1024 454721
2048 1080831
4096 2564717


==> experiments/Results/var=sqrt.n.NoiseObliviousRLSFP.txt <==
n time
2 4 0
2 8 1
2 8 1
2 8 1
2 8 1
2 8 1
2 8 1
2 8 1
2 8 1
2 8 1
2 8 1
2 8 1
2 8 1
2 8 1
2 8 1
2 8 1
2 8 1
2 8 1
2 8 1
2 12 1
2 12 1
2 12 1
2 12 1
2 94 4
2 12 1
2 12 1
2 12 1
2 12 1
2 12 1
2 12 1
2 12 1
2 12 1
2 12 1
2 20 2
2 20 2
2 20 2
2 20 2
2 20 2
2 28 2
2 28 2
2 28 2
2 28 2
2 28 2
2 28 2
2 28 2
2 28 2
2 44 3
2 4 0
2 12 1
2 2 0
2 4 0
2 2 0
2 2 0
2 2 0
2 2 0
2 2 0
2 2 0
2 2 0
2 2 0
2 2 0
2 2 0
2 2 0
2 2 0
2 2 0
2 2 0
2 2 0
2 2 0
2 2 0
2 2 0
2 2 0
2 2 0
2 2 0
2 2 0
2 2 0
2 2 0
2 12 1
2 4 0
2 4 0
2 4 0
2 4 0
2 4 0
2 4 0
2 4 0
2 4 0
2 4 0
2 4 0
2 4 0
2 2 0
2 4 0
2 4 0
2 4 0
2 2 0
2 2 0
2 2 0
2 2 0
2 2 0
2 2 0
2 2 0
2 4 0
2 4 0
4 46 1
4 64 1
4 58 1
4 52 1
4 52 1
4 52 1
4 46 1
4 46 1
4 46 1
4 46 1
4 46 1
4 64 1
4 40 1
4 40 1
4 34 1
4 34 1
4 34 1
4 34 1
4 28 1
4 28 1
4 28 1
4 28 1
4 28 1
4 40 1
4 28 1
4 76 1
4 76 1
4 76 1
4 82 1
4 82 1
4 88 1
4 102 2
4 102 2
4 102 2
4 116 2
4 116 2
4 130 2
4 144 2
4 144 2
4 158 2
4 172 2
4 186 2
4 200 2
4 214 2
4 228 2
4 242 2
4 242 2
4 298 3
4 64 1
4 64 1
4 2 0
4 2 0
4 2 0
4 2 0
4 2 0
4 2 0
4 2 0
4 2 0
4 4 0
4 4 0
4 4 0
4 4 0
4 4 0
4 6 0
4 6 0
4 6 0
4 6 0
4 8 0
4 8 0
4 8 0
4 8 0
4 8 0
4 8 0
4 8 0
4 22 0
4 22 0
4 20 0
4 20 0
4 20 0
4 20 0
4 20 0
4 20 0
4 16 0
4 16 0
4 16 0
4 14 0
4 14 0
4 8 0
4 22 0
4 10 0
4 10 0
4 10 0
4 12 0
4 14 0
4 14 0
4 14 0
4 12 0
4 12 0
4 12 0
4 12 0
8 828 2
8 388 1
8 388 1
8 504 2
8 504 2
8 522 2
8 540 2
8 576 2
8 576 2
8 576 2
8 594 2
8 594 2
8 612 2
8 612 2
8 630 2
8 648 2
8 666 2
8 702 2
8 720 2
8 720 2
8 720 2
8 810 2
8 810 2
8 828 2
8 380 1
8 954 2
8 954 2
8 1242 3
8 1278 3
8 1314 3
8 1350 3
8 1386 3
8 1422 3
8 1638 3
8 1782 3
8 1818 3
8 1890 3
8 1998 3
8 2106 3
8 2538 4
8 2826 4
8 2898 4
8 3042 4
8 3258 4
8 3330 4
8 3834 4
8 4122 4
8 5576 5
8 882 2
8 612 2
8 4 0
8 8 0
8 16 0
8 20 0
8 32 0
8 32 0
8 40 0
8 44 0
8 52 0
8 52 0
8 56 0
8 88 0
8 88 0
8 92 0
8 104 0
8 108 0
8 112 0
8 116 0
8 116 0
8 120 0
8 120 0
8 124 0
8 128 0
8 128 0
8 132 0
8 380 1
8 380 1
8 356 1
8 348 1
8 348 1
8 324 1
8 316 1
8 300 1
8 300 1
8 284 1
8 276 1
8 276 1
8 268 1
8 156 1
8 244 1
8 228 1
8 228 1
8 220 1
8 212 1
8 196 1
8 188 1
8 188 1
8 180 1
8 172 1
8 156 1
16 11792 4
16 11792 4
16 11704 4
16 11528 4
16 11352 4
16 11264 4
16 11264 4
16 11176 4
16 11088 4
16 10912 4
16 10648 4
16 11880 4
16 10472 4
16 10296 4
16 10120 4
16 10120 4
16 10032 4
16 9768 4
16 9768 4
16 9768 4
16 9680 4
16 9680 4
16 9328 4
16 10472 4
16 8800 4
16 12408 4
16 12760 4
16 12848 4
16 13112 4
16 13200 4
16 13376 4
16 13640 4
16 13640 4
16 13904 4
16 13904 4
16 14520 4
16 18832 5
16 19536 5
16 19536 5
16 20768 5
16 21296 5
16 21296 5
16 21472 5
16 24112 5
16 24992 5
16 25696 5
16 29040 5
16 36644 6
16 40184 6
16 12056 4
16 4224 3
16 542 1
16 662 1
16 722 1
16 742 1
16 792 1
16 842 1
16 922 1
16 952 1
16 962 1
16 1102 1
16 1232 1
16 1716 2
16 1782 2
16 2112 2
16 2156 2
16 2288 2
16 2376 2
16 2442 2
16 2574 2
16 2750 2
16 2772 2
16 3036 2
16 3168 2
16 3652 3
16 8800 4
16 8800 4
16 7744 4
16 6952 3
16 6512 3
16 6468 3
16 6468 3
16 6204 3
16 6028 3
16 5896 3
16 5764 3
16 5720 3
16 4092 3
16 5368 3
16 5324 3
16 5280 3
16 5104 3
16 5016 3
16 5016 3
16 4884 3
16 4532 3
16 4488 3
16 4444 3
16 6204 3
16 5544 3
32 70272 5
32 75628 5
32 75422 5
32 74392 5
32 73568 5
32 73156 5
32 72332 5
32 71920 5
32 71508 5
32 70890 5
32 70272 5
32 76040 5
32 69242 5
32 68418 5
32 68212 5
32 65946 5
32 65328 5
32 64916 5
32 64504 5
32 64298 5
32 64092 5
32 63886 5
32 63886 5
32 70066 5
32 62650 5
32 76658 5
32 77276 5
32 78306 5
32 79542 5
32 79748 5
32 80160 5
32 82220 5
32 84486 5
32 85104 5
32 85516 5
32 86134 5
32 86958 5
32 88400 5
32 119300 6
32 122596 6
32 125480 6
32 125480 6
32 127952 6
32 137428 6
32 141548 6
32 142372 6
32 145256 6
32 162972 6
32 76452 5
32 70272 5
32 13782 3
32 15232 3
32 18032 3
32 18632 3
32 24922 4
32 27472 4
32 27982 4
32 29104 4
32 29818 4
32 30430 4
32 30838 4
32 33286 4
32 34000 4
32 34102 4
32 35326 4
32 37264 4
32 37264 4
32 37774 4
32 37774 4
32 38386 4
32 39610 4
32 39814 4
32 40222 4
32 41344 4
32 42772 4
32 62444 5
32 62650 5
32 62444 5
32 62238 5
32 62032 5
32 61620 5
32 61208 5
32 61208 5
32 61002 5
32 60384 5
32 60178 5
32 59972 5
32 59766 5
32 52762 5
32 59766 5
32 59560 5
32 58736 5
32 57706 5
32 57294 5
32 56882 5
32 56264 5
32 56058 5
32 55852 5
32 55234 5
32 51526 5
64 379716 6
64 376908 6
64 375036 6
64 373164 6
64 372228 6
64 370356 6
64 369888 6
64 366612 6
64 365208 6
64 364740 6
64 360528 6
64 380184 6
64 358656 6
64 356316 6
64 353040 6
64 353040 6
64 350700 6
64 350700 6
64 350700 6
64 349764 6
64 348828 6
64 348828 6
64 348360 6
64 358656 6
64 398436 6
64 381120 6
64 382524 6
64 388140 6
64 393288 6
64 345084 6
64 399372 6
64 400308 6
64 402648 6
64 404052 6
64 409200 6
64 410604 6
64 411072 6
64 419964 6
64 421368 6
64 421368 6
64 421836 6
64 428856 6
64 436344 6
64 445236 6
64 457872 6
64 462552 6
64 469572 6
64 491100 6
64 747642 7
64 380652 6
64 187836 5
64 153204 5
64 155778 5
64 163734 5
64 166776 5
64 168882 5
64 171690 5
64 173562 5
64 174264 5
64 180348 5
64 181752 5
64 181752 5
64 182454 5
64 184794 5
64 188304 5
64 192516 5
64 192750 5
64 192750 5
64 204684 5
64 206322 5
64 207960 5
64 208194 5
64 208896 5
64 212172 5
64 214746 5
64 343212 6
64 345084 6
64 342276 6
64 341808 6
64 340404 6
64 338064 6
64 337596 6
64 336192 6
64 332916 6
64 332448 6
64 330576 6
64 330108 6
64 317940 6
64 222702 5
64 317472 6
64 314196 6
64 306708 6
64 300156 6
64 241188 5
64 235104 5
64 234168 5
64 224808 5
64 224106 5
64 223638 5
64 219426 5
128 1752444 7
128 1749306 7
128 1692822 7
128 1652028 7
128 1278612 6
128 1274436 6
128 1247814 6
128 1217016 6
128 1214406 6
128 1202400 6
128 1200834 6
128 1789054 7
128 1188828 6
128 1187784 6
128 1168470 6
128 1162728 6
128 1158030 6
128 1152810 6
128 1146546 6
128 1134018 6
128 1128798 6
128 1117836 6
128 1106874 6
128 1197180 6
128 1882148 7
128 1821480 7
128 1822526 7
128 1834032 7
128 1840308 7
128 1106874 6
128 1905160 7
128 1913528 7
128 1915620 7
128 1921896 7
128 1929218 7
128 1931310 7
128 1945954 7
128 1955368 7
128 1990932 7
128 2010806 7
128 2020220 7
128 2024404 7
128 2032772 7
128 2043232 7
128 2057876 7
128 2090302 7
128 2090302 7
128 2119590 7
128 2152016 7
128 1792192 7
128 863100 6
128 868320 6
128 868320 6
128 879804 6
128 885546 6
128 889200 6
128 893898 6
128 895986 6
128 904338 6
128 906426 6
128 907470 6
128 913212 6
128 914256 6
128 916344 6
128 919998 6
128 921564 6
128 924174 6
128 924696 6
128 925740 6
128 928350 6
128 940878 6
128 942966 6
128 953928 6
128 958104 6
128 967500 6
128 1100088 6
128 1103742 6
128 1095912 6
128 1093824 6
128 1083384 6
128 1072944 6
128 1067724 6
128 1060938 6
128 1059372 6
128 1047888 6
128 1046844 6
128 1045800 6
128 978462 6
128 969588 6
128 987336 6
128 988902 6
128 1007694 6
128 1010826 6
128 1041624 6
128 1043190 6
128 1039014 6
128 1027008 6
128 1019178 6
128 1034838 6
128 1039014 6
256 4874522 7
256 4876826 7
256 4887194 7
256 4889498 7
256 4905626 7
256 4925210 7
256 4992026 7
256 4992026 7
256 4994330 7
256 5010458 7
256 5034650 7
256 5072666 7
256 5086490 7
256 5093402 7
256 5118746 7
256 5155610 7
256 5170586 7
256 5177498 7
256 5254682 7
256 5280026 7
256 5282330 7
256 5306522 7
256 5322650 7
256 5323802 7
256 4872218 7
256 5405594 7
256 5417114 7
256 5432090 7
256 5520794 7
256 5523098 7
256 5523098 7
256 5615258 7
256 5656730 7
256 5698202 7
256 5723546 7
256 5849114 7
256 5885978 7
256 5947034 7
256 6026522 7
256 6091034 7
256 6142874 7
256 6176282 7
256 6365210 7
256 6428570 7
256 6438938 7
256 6499994 7
256 9837918 8
256 10942492 8
256 5387162 7
256 5323802 7
256 4247834 7
256 4295066 7
256 4312346 7
256 4335386 7
256 4374554 7
256 4376858 7
256 4449434 7
256 4456346 7
256 4464410 7
256 4481690 7
256 4483994 7
256 4489754 7
256 4501274 7
256 4505882 7
256 4510490 7
256 4511642 7
256 4520858 7
256 4528922 7
256 4555418 7
256 4568090 7
256 4569242 7
256 4576154 7
256 4583066 7
256 4585370 7
256 4603802 7
256 4837658 7
256 4849178 7
256 4835354 7
256 4830746 7
256 4827290 7
256 4824986 7
256 4801946 7
256 4762778 7
256 4760474 7
256 4752410 7
256 4740890 7
256 4731674 7
256 4607258 7
256 4730522 7
256 4728218 7
256 4727066 7
256 4716698 7
256 4679834 7
256 4649882 7
256 4647578 7
256 4646426 7
256 4639514 7
256 4608410 7
256 4766234 7
256 4730522 7
512 23883660 8
512 24446796 8
512 24399030 8
512 24376404 8
512 24265788 8
512 24243162 8
512 24215508 8
512 24165228 8
512 23928912 8
512 23893716 8
512 23883660 8
512 24507132 8
512 23793156 8
512 23717736 8
512 23712708 8
512 23682540 8
512 23597064 8
512 23566896 8
512 23556840 8
512 23473878 8
512 23388402 8
512 23380860 8
512 23368290 8
512 23868576 8
512 23307954 8
512 24660486 8
512 24761046 8
512 24859092 8
512 24871662 8
512 24919428 8
512 25057698 8
512 25123062 8
512 25183398 8
512 25218594 8
512 25246248 8
512 25311612 8
512 25495134 8
512 25585638 8
512 25781730 8
512 25899888 8
512 25927542 8
512 26116092 8
512 26732022 8
512 26757162 8
512 26913030 8
512 27297672 8
512 28979538 8
512 29396862 8
512 47097936 9
512 24567468 8
512 15611608 7
512 11391448 7
512 11414056 7
512 11426616 7
512 11684096 7
512 11699168 7
512 11764480 7
512 11790856 7
512 12155096 7
512 12946376 7
512 13254096 7
512 13546744 7
512 13561816 7
512 13630896 7
512 13757752 7
512 13993880 7
512 13995136 7
512 14078032 7
512 14091848 7
512 14169720 7
512 14278992 7
512 14452320 7
512 14510096 7
512 14701008 7
512 15365432 7
512 23247618 8
512 23285328 8
512 23224992 8
512 23192310 8
512 23177226 8
512 23008788 8
512 22938396 8
512 22825266 8
512 22774986 8
512 22769958 8
512 22568838 8
512 22566324 8
512 15680688 7
512 22249560 8
512 22247046 8
512 22161570 8
512 22038384 8
512 21935310 8
512 21927768 8
512 21847320 8
512 21568266 8
512 21347034 8
512 15759816 7
512 22868004 8
512 22498446 8
1024 61471778 8
1024 63627152 8
1024 63222170 8
1024 62980268 8
1024 62681288 8
1024 62458412 8
1024 62153996 8
1024 61914812 8
1024 61768040 8
1024 61740860 8
1024 61640294 8
1024 63719564 8
1024 61314134 8
1024 61026026 8
1024 60928178 8
1024 60544940 8
1024 60528632 8
1024 60509606 8
1024 59876312 8
1024 59851850 8
1024 59781182 8
1024 59721386 8
1024 59637128 8
1024 61346750 8
1024 59580050 8
1024 64238702 8
1024 64456142 8
1024 64681736 8
1024 64722506 8
1024 65024204 8
1024 65241644 8
1024 65415596 8
1024 65586830 8
1024 65823296 8
1024 67163270 8
1024 67263836 8
1024 67380710 8
1024 67774820 8
1024 70818980 8
1024 71150576 8
1024 71202218 8
1024 74050682 8
1024 104962496 9
1024 112110836 9
1024 114230876 9
1024 114720116 9
1024 115122380 9
1024 118460084 9
1024 126113972 9
1024 63760334 8
1024 59300096 8
1024 52211552 8
1024 52901924 8
1024 53358548 8
1024 53461832 8
1024 53986406 8
1024 54048920 8
1024 54236462 8
1024 54296258 8
1024 54717548 8
1024 55035554 8
1024 55138838 8
1024 55168736 8
1024 55742234 8
1024 55777568 8
1024 55932494 8
1024 56016752 8
1024 56038496 8
1024 56364656 8
1024 56364656 8
1024 56584814 8
1024 56704406 8
1024 56756048 8
1024 56761484 8
1024 56900102 8
1024 59101682 8
1024 55581872 8
1024 58941320 8
1024 58941320 8
1024 58821728 8
1024 58745624 8
1024 58737470 8
1024 58729316 8
1024 58710290 8
1024 58289000 8
1024 58223768 8
1024 58131356 8
1024 58125920 8
1024 57394778 8
1024 58123202 8
1024 58006328 8
1024 57962840 8
1024 57946532 8
1024 57775298 8
1024 57745400 8
1024 57595910 8
1024 57500780 8
1024 57421958 8
1024 57413804 8
1024 57245288 8
2048 278397140 9
2048 278256980 9
2048 278011700 9
2048 277754740 9
2048 277637940 9
2048 276826180 9
2048 276189620 9
2048 274717940 9
2048 274659540 9
2048 273947060 9
2048 273894500 9
2048 279039540 9
2048 273427300 9
2048 273088580 9
2048 272802420 9
2048 272633060 9
2048 272405300 9
2048 272136660 9
2048 272089940 9
2048 271844660 9
2048 271611060 9
2048 271453380 9
2048 271406660 9
2048 273730980 9
2048 271208100 9
2048 280855780 9
2048 281013460 9
2048 281293780 9
2048 282461780 9
2048 282782980 9
2048 282882260 9
2048 283682340 9
2048 284459060 9
2048 284464900 9
2048 285446020 9
2048 286707460 9
2048 286800900 9
2048 287098740 9
2048 287449140 9
2048 287846260 9
2048 292214580 9
2048 292821940 9
2048 293598660 9
2048 295344820 9
2048 301809700 9
2048 302171780 9
2048 303047780 9
2048 305815940 9
2048 280026500 9
2048 279284820 9
2048 153701460 8
2048 246475700 9
2048 248204340 9
2048 248583940 9
2048 251264500 9
2048 251585700 9
2048 251696660 9
2048 252520100 9
2048 253945060 9
2048 254476500 9
2048 255165620 9
2048 256275220 9
2048 257320580 9
2048 257373140 9
2048 257612580 9
2048 257898740 9
2048 258120660 9
2048 258336740 9
2048 258617060 9
2048 258821460 9
2048 258926580 9
2048 258955780 9
2048 258961620 9
2048 259510580 9
2048 270735060 9
2048 270688340 9
2048 270332100 9
2048 269298420 9
2048 268918820 9
2048 268644340 9
2048 268077860 9
2048 267978580 9
2048 267867620 9
2048 266600340 9
2048 265823620 9
2048 265315540 9
2048 265122820 9
2048 259913540 9
2048 270927780 9
2048 260205540 9
2048 260678580 9
2048 260754500 9
2048 260970580 9
2048 262775140 9
2048 264556340 9
2048 262448100 9
2048 262074340 9
2048 261210020 9
2048 262226180 9
2048 262267060 9
4096 780263856 9
4096 691880496 9
4096 696211056 9
4096 697764816 9
4096 698351376 9
4096 699418416 9
4096 699980016 9
4096 701240496 9
4096 702825456 9
4096 711380496 9
4096 712591056 9
4096 722843376 9
4096 726206736 9
4096 741344976 9
4096 741519696 9
4096 745918896 9
4096 753094896 9
4096 756021456 9
4096 758473776 9
4096 762791856 9
4096 763571856 9
4096 770011536 9
4096 773337456 9
4096 775777296 9
4096 691774416 9
4096 786928176 9
4096 787770576 9
4096 788419536 9
4096 799008816 9
4096 804861936 9
4096 805691856 9
4096 807264336 9
4096 818377776 9
4096 846276816 9
4096 1000000000 10
4096 1000000000 10
4096 1000000000 10
4096 1000000000 10
4096 1000000000 10
4096 1000000000 10
4096 1000000000 10
4096 1000000000 10
4096 1000000000 10
4096 1000000000 10
4096 1000000000 10
4096 1000000000 10
4096 1000000000 10
4096 1000000000 10
4096 783246576 9
4096 671151216 9
4096 591160656 9
4096 593906256 9
4096 595391376 9
4096 597575376 9
4096 602642256 9
4096 611952336 9
4096 614142576 9
4096 615340656 9
4096 620476176 9
4096 623252976 9
4096 623745936 9
4096 625811376 9
4096 626947056 9
4096 628868976 9
4096 636369456 9
4096 637274256 9
4096 638977776 9
4096 641180496 9
4096 642397296 9
4096 643726416 9
4096 643863696 9
4096 644431536 9
4096 644562576 9
4096 688092816 9
4096 645448656 9
4096 648100656 9
4096 649498416 9
4096 651233136 9
4096 652244016 9
4096 654877296 9
4096 655594896 9
4096 657129936 9
4096 658746096 9
4096 661784976 9
4096 662564976 9
4096 665822256 9
4096 666402576 9
4096 1000000000 10
4096 671176176 9
4096 671837616 9
4096 672124656 9
4096 672754896 9
4096 677472336 9
4096 678533136 9
4096 679419216 9
4096 684685776 9
4096 687524976 9
4096 687524976 9
4096 689372016 9
4096 646503216 9

==> experiments/Results/var=sqrt.n.NoiseObliviousRLSFPK.txt <==
x lw lq med uq uw
2 1 1 1 2 17
4 1 1 3 3 14
8 2 4 4 9 73
16 5 22 44 44 177
32 25 103 103 103 206
64 117 117 234 234 469
128 261 261 261 523 523
256 576 576 576 576 1153
512 628 628 1257 1257 2514
1024 1359 1359 1359 1359 2718
2048 1460 2920 2920 2920 2920
4096 3120 3120 3120 3120 6240


==> experiments/Results/var=sqrt.n.NoiseObliviousRLSFPMed.txt <==
n time
2 4
4 25
8 380
16 8800
32 62650
64 345084
128 1105308
256 4860698
512 23296641
1024 59440073
2048 271067940
4096 690573216


==> experiments/Results/var=sqrt.n.RLSFP.txt <==
n time
2 400
2 400
2 400
2 400
2 400
2 400
2 400
2 400
2 400
2 400
2 400
2 400
2 400
2 400
2 400
2 400
2 400
2 400
2 400
2 400
2 600
2 600
2 600
2 1000
2 600
2 600
2 600
2 600
2 600
2 600
2 600
2 600
2 800
2 800
2 800
2 800
2 800
2 800
2 800
2 800
2 800
2 800
2 800
2 800
2 800
2 1000
2 1000
2 400
2 600
2 0
2 400
2 0
2 0
2 0
2 0
2 0
2 0
2 0
2 0
2 0
2 0
2 0
2 0
2 0
2 0
2 0
2 0
2 0
2 0
2 200
2 200
2 200
2 200
2 200
2 200
2 600
2 400
2 400
2 200
2 200
2 200
2 200
2 200
2 200
2 200
2 200
2 200
2 200
2 200
2 200
2 200
2 200
2 200
2 200
2 200
2 200
2 200
2 200
2 200
2 200
4 2688
4 3136
4 3136
4 3136
4 2688
4 2688
4 2688
4 2688
4 2688
4 2688
4 2688
4 3136
4 2688
4 2688
4 2688
4 2688
4 2240
4 2240
4 2240
4 2240
4 2240
4 2240
4 2240
4 2688
4 2240
4 3584
4 3584
4 4032
4 4032
4 4032
4 4032
4 4032
4 4480
4 4480
4 4480
4 4480
4 4480
4 5376
4 5824
4 5824
4 5824
4 6272
4 6272
4 7168
4 7616
4 7616
4 7616
4 8512
4 3584
4 3136
4 0
4 0
4 0
4 0
4 0
4 448
4 448
4 448
4 448
4 448
4 448
4 896
4 896
4 896
4 896
4 896
4 896
4 896
4 896
4 896
4 896
4 896
4 1344
4 1344
4 2240
4 2240
4 2240
4 1792
4 1792
4 1792
4 1792
4 1792
4 1792
4 1792
4 1792
4 1792
4 1792
4 1344
4 2240
4 1344
4 1344
4 1344
4 1344
4 1344
4 1344
4 1344
4 1344
4 1344
4 1344
4 1344
8 15770
8 11620
8 11620
8 11620
8 11620
8 11620
8 11620
8 12450
8 12450
8 12450
8 13280
8 14110
8 14110
8 14110
8 14110
8 14110
8 14940
8 14940
8 15770
8 15770
8 15770
8 15770
8 15770
8 15770
8 10790
8 16600
8 16600
8 16600
8 17430
8 18260
8 18260
8 19090
8 19920
8 19920
8 19920
8 21580
8 22410
8 23240
8 24070
8 24070
8 24070
8 24900
8 24900
8 24900
8 26560
8 34030
8 39010
8 39840
8 15770
8 14110
8 1660
8 2490
8 2490
8 3320
8 4150
8 4980
8 4980
8 5810
8 5810
8 5810
8 6640
8 6640
8 6640
8 6640
8 6640
8 6640
8 6640
8 6640
8 7470
8 7470
8 8300
8 8300
8 8300
8 8300
8 8300
8 10790
8 10790
8 10790
8 10790
8 10790
8 10790
8 9960
8 9960
8 9960
8 9960
8 9960
8 9960
8 9130
8 8300
8 9130
8 9130
8 9130
8 9130
8 9130
8 9130
8 9130
8 8300
8 8300
8 8300
8 8300
16 72522
16 72522
16 71100
16 68256
16 65412
16 65412
16 63990
16 63990
16 63990
16 63990
16 62568
16 73944
16 61146
16 59724
16 59724
16 58302
16 58302
16 58302
16 58302
16 58302
16 56880
16 55458
16 54036
16 62568
16 52614
16 75366
16 76788
16 78210
16 78210
16 81054
16 85320
16 86742
16 88164
16 89586
16 92430
16 92430
16 93852
16 93852
16 93852
16 95274
16 98118
16 99540
16 103806
16 105228
16 109494
16 112338
16 118026
16 130824
16 203346
16 75366
16 41238
16 15642
16 19908
16 19908
16 22752
16 24174
16 25596
16 27018
16 28440
16 29862
16 31284
16 31284
16 31284
16 32706
16 32706
16 32706
16 32706
16 34128
16 34128
16 34128
16 35550
16 36972
16 38394
16 38394
16 38394
16 51192
16 51192
16 51192
16 51192
16 51192
16 49770
16 49770
16 48348
16 48348
16 48348
16 48348
16 48348
16 41238
16 46926
16 46926
16 46926
16 46926
16 45504
16 45504
16 45504
16 42660
16 41238
16 41238
16 49770
16 48348
32 269100
32 308880
32 306540
32 304200
32 299520
32 287820
32 285480
32 283140
32 283140
32 276120
32 271440
32 311220
32 264420
32 264420
32 264420
32 262080
32 252720
32 252720
32 248040
32 245700
32 245700
32 243360
32 243360
32 266760
32 243360
32 332280
32 334620
32 336960
32 339300
32 343980
32 351000
32 358020
32 358020
32 360360
32 362700
32 372060
32 376740
32 386100
32 386100
32 388440
32 388440
32 390780
32 397800
32 397800
32 409500
32 425880
32 446940
32 475020
32 320580
32 269100
32 102960
32 105300
32 109980
32 109980
32 117000
32 117000
32 119340
32 126360
32 131040
32 133380
32 145080
32 149760
32 154440
32 154440
32 156780
32 159120
32 163800
32 168480
32 170820
32 173160
32 175500
32 177840
32 180180
32 182520
32 184860
32 238680
32 241020
32 238680
32 236340
32 229320
32 226980
32 226980
32 224640
32 222300
32 222300
32 222300
32 219960
32 215280
32 189540
32 203580
32 201240
32 201240
32 198900
32 196560
32 196560
32 194220
32 194220
32 191880
32 191880
32 189540
64 1142432
64 1123642
64 1093578
64 1093578
64 1071030
64 1067272
64 1044724
64 1040966
64 1029692
64 1018418
64 1007144
64 1149948
64 999628
64 995870
64 995870
64 977080
64 962048
64 958290
64 954532
64 954532
64 950774
64 947016
64 947016
64 1007144
64 1251414
64 1176254
64 1225108
64 1225108
64 1236382
64 939500
64 1255172
64 1266446
64 1281478
64 1296510
64 1334090
64 1352880
64 1352880
64 1413008
64 1431798
64 1480652
64 1480652
64 1514474
64 1559570
64 1578360
64 1634730
64 1717406
64 1747470
64 2040594
64 2393846
64 1161222
64 672682
64 514846
64 559942
64 559942
64 571216
64 593764
64 597522
64 608796
64 631344
64 646376
64 650134
64 653892
64 661408
64 661408
64 676440
64 676440
64 676440
64 706504
64 706504
64 706504
64 706504
64 717778
64 725294
64 759116
64 759116
64 920710
64 931984
64 916952
64 901920
64 898162
64 898162
64 879372
64 864340
64 860582
64 856824
64 849308
64 838034
64 826760
64 785422
64 815486
64 811728
64 807970
64 804212
64 800454
64 796696
64 796696
64 792938
64 789180
64 789180
64 762874
128 3657576
128 3610152
128 3604224
128 3586440
128 3568656
128 3550872
128 3533088
128 3467880
128 3461952
128 3432312
128 3420456
128 3681288
128 3384888
128 3378960
128 3355248
128 3343392
128 3331536
128 3331536
128 3325608
128 3313752
128 3307824
128 3301896
128 3301896
128 3414528
128 4001400
128 3811704
128 3865056
128 3912480
128 3989544
128 3290040
128 4007328
128 4054752
128 4137744
128 4285944
128 4392648
128 4422288
128 4505280
128 4653480
128 4706832
128 4795752
128 4819464
128 4890600
128 4896528
128 4932096
128 5068440
128 5424120
128 5572320
128 6088056
128 8791224
128 3799848
128 2128152
128 2151864
128 2157792
128 2157792
128 2264496
128 2359344
128 2400840
128 2424552
128 2436408
128 2460120
128 2608320
128 2632032
128 2649816
128 2715024
128 2732808
128 2774304
128 2780232
128 2786160
128 2821728
128 2886936
128 2892864
128 2910648
128 2910648
128 2934360
128 2940288
128 3218904
128 3224832
128 3183336
128 3165552
128 3147768
128 3118128
128 3112200
128 3100344
128 3094416
128 3035136
128 3035136
128 3029208
128 2940288
128 2940288
128 2946216
128 2952144
128 2975856
128 2987712
128 3017352
128 3029208
128 3017352
128 2999568
128 2987712
128 2999568
128 3011424
256 12236328
256 12273240
256 12374748
256 12402432
256 12457800
256 12734640
256 12771552
256 12799236
256 12799236
256 12946884
256 13002252
256 13020708
256 13122216
256 13297548
256 13352916
256 13408284
256 13805088
256 13823544
256 14081928
256 14229576
256 14331084
256 14340312
256 14386452
256 14783256
256 12079452
256 14912448
256 14995500
256 15004728
256 15060096
256 15558408
256 15678372
256 15724512
256 15862932
256 16149000
256 16158228
256 16176684
256 16250508
256 16259736
256 16268964
256 16610400
256 16619628
256 17191764
256 17191764
256 17219448
256 17791584
256 17810040
256 17985372
256 19314204
256 14912448
256 14543328
256 8111412
256 8249832
256 8342112
256 8785056
256 8997300
256 9043440
256 9117264
256 9144948
256 9218772
256 9283368
256 9449472
256 9744768
256 9800136
256 9827820
256 9957012
256 9993924
256 10030836
256 10086204
256 10095432
256 10113888
256 10206168
256 10233852
256 10353816
256 10409184
256 10436868
256 11876436
256 12014856
256 11857980
256 11857980
256 11839524
256 11710332
256 11673420
256 11507316
256 11488860
256 11479632
256 11451948
256 11415036
256 10446096
256 11295072
256 11267388
256 11258160
256 11212020
256 11202792
256 11092056
256 10944408
256 10861356
256 10695252
256 10602972
256 11645736
256 11387352
512 48048672
512 51874928
512 51249072
512 51149504
512 50936144
512 50495200
512 50495200
512 50025808
512 48816768
512 48574960
512 48304704
512 52074064
512 47721520
512 47323248
512 46967648
512 46668944
512 46498256
512 45687488
512 45431456
512 44421552
512 43795696
512 43781472
512 43283632
512 48034448
512 42771568
512 52643024
512 52699920
512 53140864
512 53140864
512 54563264
512 54961536
512 55317136
512 55402480
512 55971440
512 56568848
512 56668416
512 57038240
512 57038240
512 58588656
512 58972704
512 59242960
512 59811920
512 61689488
512 62813184
512 65316608
512 72513952
512 73168256
512 75899264
512 82044032
512 52130960
512 37551360
512 27879040
512 30396688
512 30410912
512 31435040
512 32843216
512 33028128
512 33312608
512 33355280
512 33412176
512 33426400
512 34109152
512 34279840
512 34350960
512 34848800
512 35289744
512 35716464
512 36313872
512 36769040
512 36811712
512 37010848
512 37039296
512 37039296
512 37466016
512 37537136
512 42600880
512 42615104
512 42586656
512 42444416
512 42330624
512 42202608
512 42046144
512 41761664
512 41320720
512 41022016
512 40680640
512 40652192
512 37551360
512 40125904
512 39628064
512 39500048
512 39372032
512 39329360
512 39172896
512 38987984
512 38916864
512 38447472
512 37878512
512 41889680
512 40310816
1024 160333992
1024 167577408
1024 166620320
1024 166207032
1024 165771992
1024 164184096
1024 163357520
1024 162857224
1024 162639704
1024 162617952
1024 161791376
1024 168186464
1024 160007712
1024 159768440
1024 158224048
1024 157440976
1024 156592648
1024 155853080
1024 155744320
1024 154765480
1024 154634968
1024 153743136
1024 153699632
1024 160181728
1024 153221088
1024 168926032
1024 169404576
1024 172014816
1024 172275840
1024 174233520
1024 177278800
1024 177605080
1024 178148880
1024 178257640
1024 181629200
1024 182760304
1024 184435208
1024 185675072
1024 186044856
1024 187632752
1024 188002536
1024 189046632
1024 192048408
1024 192592208
1024 197247136
1024 203250688
1024 210102568
1024 219803960
1024 233921008
1024 168447488
1024 153068824
1024 99036856
1024 99950440
1024 101277312
1024 101407824
1024 103931056
1024 108498976
1024 109064528
1024 112109808
1024 113436680
1024 116046920
1024 118526648
1024 119374976
1024 120527832
1024 121484920
1024 122898800
1024 124073408
1024 125509040
1024 125530792
1024 126074592
1024 126074592
1024 126226856
1024 127618984
1024 129098120
1024 129337392
1024 151002384
1024 120440824
1024 150567344
1024 148392144
1024 147935352
1024 147413304
1024 146804248
1024 145433872
1024 144368024
1024 144085248
1024 142888888
1024 142432096
1024 142366840
1024 130403240
1024 141388000
1024 140061128
1024 140039376
1024 139408568
1024 139365064
1024 138821264
1024 137820672
1024 137146360
1024 131099304
1024 131077552
1024 129359144
2048 532404928
2048 532107532
2048 530290112
2048 528968352
2048 525895260
2048 521203012
2048 519583856
2048 513966376
2048 510034140
2048 508712380
2048 506663652
2048 533924952
2048 501475744
2048 501046172
2048 500187028
2048 499757456
2048 498865268
2048 497840904
2048 491595588
2048 491033840
2048 488919024
2048 488357276
2048 488092924
2048 503425340
2048 487564220
2048 543375536
2048 547076464
2048 550810436
2048 551867844
2048 553090472
2048 553222648
2048 553321780
2048 560690592
2048 575890832
2048 581508312
2048 582070060
2048 605035640
2048 633883052
2048 655857312
2048 659161712
2048 678162012
2048 720524420
2048 728620200
2048 763745972
2048 778516640
2048 794344716
2048 800391768
2048 971460556
2048 541987688
2048 539079816
2048 351059456
2048 361732668
2048 375445928
2048 390183552
2048 395272328
2048 402773316
2048 411926504
2048 414867420
2048 414933508
2048 417246588
2048 420484900
2048 421377088
2048 421740572
2048 422698848
2048 425804984
2048 429439824
2048 431719860
2048 433140752
2048 433140752
2048 436015580
2048 436907768
2048 437998220
2048 438526924
2048 439452156
2048 483731116
2048 482541532
2048 481814564
2048 481384992
2048 477684064
2048 475998820
2048 474941412
2048 472496156
2048 469257844
2048 465523872
2048 462748176
2048 460897712
2048 460831624
2048 440906092
2048 483896336
2048 442525248
2048 443219172
2048 443417436
2048 444640064
2048 457956796
2048 458254192
2048 456767212
2048 447547936
2048 446424440
2048 449101004
2048 456701124
4096 1000000000
4096 1000000000
4096 1000000000
4096 1000000000
4096 1000000000
4096 1000000000
4096 1000000000
4096 1000000000
4096 1000000000
4096 1000000000
4096 1000000000
4096 1000000000
4096 1000000000
4096 1000000000
4096 1000000000
4096 1000000000
4096 1000000000
4096 1000000000
4096 1000000000
4096 1000000000
4096 1000000000
4096 1000000000
4096 1000000000
4096 1000000000
4096 1000000000
4096 1000000000
4096 1000000000
4096 1000000000
4096 1000000000
4096 1000000000
4096 1000000000
4096 1000000000
4096 1000000000
4096 1000000000
4096 1000000000
4096 1000000000
4096 1000000000
4096 1000000000
4096 1000000000
4096 1000000000
4096 1000000000
4096 1000000000
4096 1000000000
4096 1000000000
4096 1000000000
4096 1000000000
4096 1000000000
4096 1000000000
4096 1000000000
4096 1000000000
4096 1000000000
4096 1000000000
4096 1000000000
4096 1000000000
4096 1000000000
4096 1000000000
4096 1000000000
4096 1000000000
4096 1000000000
4096 1000000000
4096 1000000000
4096 1000000000
4096 1000000000
4096 1000000000
4096 1000000000
4096 1000000000
4096 1000000000
4096 1000000000
4096 1000000000
4096 1000000000
4096 1000000000
4096 1000000000
4096 1000000000
4096 1000000000
4096 1000000000
4096 1000000000
4096 1000000000
4096 1000000000
4096 1000000000
4096 1000000000
4096 1000000000
4096 1000000000
4096 1000000000
4096 1000000000
4096 1000000000
4096 1000000000
4096 1000000000
4096 1000000000
4096 1000000000
4096 1000000000
4096 1000000000
4096 1000000000
4096 1000000000
4096 1000000000
4096 1000000000
4096 1000000000
4096 1000000000
4096 1000000000
4096 1000000000
4096 1000000000

==> experiments/Results/var=sqrt.n.RLSFPK.txt <==
x lw lq med uq uw
2 100 100 100 100 100
4 224 224 224 224 224
8 415 415 415 415 415
16 711 711 711 711 711
32 1170 1170 1170 1170 1170
64 1879 1879 1879 1879 1879
128 2964 2964 2964 2964 2964
256 4614 4614 4614 4614 4614
512 7112 7112 7112 7112 7112
1024 10876 10876 10876 10876 10876
2048 16522 16522 16522 16522 16522


==> experiments/Results/var=sqrt.n.RLSFPMed.txt <==
n time
2 400
4 2240
8 10790
16 51903
32 242190
64 935742
128 3257436
256 12047154
512 42693336
1024 153144956
2048 485730278
4096 1000000000

